Communicating with Anecdotes

We study a communication game between a sender and a receiver. The sender chooses one of her signals about the state of the world (i.e., anecdotes) and communicates to the receiver who takes an action affecting both players. The sender and the receiver both care about the state of the world but are also influenced by personal preferences, so their ideal actions can differ. We characterize perfect Bayesian equilibria. The sender faces a temptation to persuade: she wants to select a biased anecdote to influence the receiver's action. Anecdotes are still informative to the receiver (who will debias at equilibrium) but the attempt to persuade comes at a cost to precision. This gives rise to informational homophily where the receiver prefers to listen to like-minded senders because they provide higher-precision signals. Communication becomes polarized when the sender is an expert with access to many signals, with the sender choosing extreme outlier anecdotes at equilibrium (unless preferences are perfectly aligned). This polarization dissipates all gains from communication with an increasingly well-informed sender when the anecdote distribution is heavy-tailed. Experts can therefore face a curse of informedness: receivers will prefer to listen to less-informed senders who cannot pick biased signals as easily.

==> PythonFigures/Jupyter/beta_r_normal_10.csv <==
0,-5.0,3.4532790439268624
1,-4.99,3.4432790439268626
2,-4.98,3.433279043926863
3,-4.97,3.423279043926862
4,-4.96,3.4132790439268623
5,-4.95,3.4032790439268625
6,-4.94,3.3932790439268627
7,-4.93,3.383279043926862
8,-4.92,3.3732790439268623
9,-4.91,3.3632790439268625
10,-4.9,3.3532790439268627
11,-4.89,3.343279043926862
12,-4.88,3.3332790439268623
13,-4.87,3.3232790439268625
14,-4.86,3.3132790439268627
15,-4.85,3.303279043926862
16,-4.84,3.293279043926862
17,-4.83,3.2832790439268624
18,-4.82,3.2732790439268626
19,-4.81,3.263279043926862
20,-4.8,3.253279043926862
21,-4.79,3.2432790439268624
22,-4.78,3.2332790439268626
23,-4.77,3.223279043926862
24,-4.76,3.213279043926862
25,-4.75,3.2032790439268624
26,-4.74,3.1932790439268626
27,-4.73,3.183279043926863
28,-4.72,3.173279043926862
29,-4.71,3.1632790439268623
30,-4.7,3.1532790439268625
31,-4.69,3.1432790439268627
32,-4.68,3.133279043926862
33,-4.67,3.1232790439268623
34,-4.66,3.1132790439268625
35,-4.65,3.1032790439268627
36,-4.64,3.093279043926862
37,-4.63,3.0832790439268623
38,-4.62,3.0732790439268625
39,-4.61,3.0632790439268627
40,-4.6,3.053279043926862
41,-4.59,3.043279043926862
42,-4.58,3.0332790439268624
43,-4.57,3.0232790439268626
44,-4.56,3.013279043926862
45,-4.55,3.003279043926862
46,-4.54,2.9932790439268624
47,-4.53,2.9832790439268626
48,-4.52,2.973279043926862
49,-4.51,2.963279043926862
50,-4.5,2.9532790439268624
51,-4.49,2.9432790439268626
52,-4.48,2.933279043926863
53,-4.47,2.923279043926862
54,-4.46,2.9132790439268623
55,-4.45,2.9032790439268625
56,-4.44,2.8932790439268627
57,-4.43,2.883279043926862
58,-4.42,2.8732790439268623
59,-4.41,2.8632790439268625
60,-4.4,2.8532790439268627
61,-4.39,2.843279043926862
62,-4.38,2.8332790439268623
63,-4.37,2.8232790439268625
64,-4.36,2.8132790439268627
65,-4.35,2.803279043926862
66,-4.34,2.793279043926862
67,-4.33,2.7832790439268624
68,-4.32,2.7732790439268626
69,-4.31,2.763279043926862
70,-4.3,2.753279043926862
71,-4.29,2.7432790439268624
72,-4.28,2.7332790439268626
73,-4.27,2.723279043926862
74,-4.26,2.713279043926862
75,-4.25,2.7032790439268624
76,-4.24,2.6932790439268626
77,-4.23,2.683279043926863
78,-4.22,2.673279043926862
79,-4.21,2.6632790439268623
80,-4.2,2.6532790439268625
81,-4.19,2.6432790439268627
82,-4.18,2.633279043926862
83,-4.17,2.6232790439268623
84,-4.16,2.6132790439268625
85,-4.15,2.6032790439268627
86,-4.14,2.593279043926862
87,-4.13,2.5832790439268623
88,-4.12,2.5732790439268625
89,-4.11,2.5632790439268627
90,-4.1,2.553279043926862
91,-4.09,2.543279043926862
92,-4.08,2.5332790439268624
93,-4.07,2.5232790439268626
94,-4.06,2.513279043926862
95,-4.05,2.503279043926862
96,-4.04,2.4932790439268624
97,-4.03,2.4832790439268626
98,-4.02,2.473279043926862
99,-4.01,2.463279043926862
100,-4.0,2.4532790439268624
101,-3.99,2.4432790439268626
102,-3.98,2.433279043926863
103,-3.97,2.423279043926863
104,-3.96,2.4132790439268623
105,-3.95,2.4032790439268625
106,-3.94,2.3932790439268627
107,-3.93,2.383279043926863
108,-3.92,2.3732790439268623
109,-3.91,2.3632790439268625
110,-3.9,2.3532790439268627
111,-3.89,2.343279043926863
112,-3.88,2.3332790439268623
113,-3.87,2.3232790439268625
114,-3.86,2.3132790439268627
115,-3.85,2.303279043926863
116,-3.84,2.293279043926862
117,-3.83,2.2832790439268624
118,-3.82,2.2732790439268626
119,-3.81,2.263279043926863
120,-3.8,2.253279043926862
121,-3.79,2.2432790439268624
122,-3.78,2.2332790439268626
123,-3.77,2.223279043926863
124,-3.76,2.213279043926862
125,-3.75,2.2032790439268624
126,-3.74,2.1932790439268626
127,-3.73,2.183279043926863
128,-3.72,2.173279043926863
129,-3.71,2.1632790439268623
130,-3.7,2.1532790439268625
131,-3.69,2.1432790439268627
132,-3.68,2.133279043926863
133,-3.67,2.1232790439268623
134,-3.66,2.1132790439268625
135,-3.65,2.1032790439268627
136,-3.64,2.093279043926863
137,-3.63,2.0832790439268623
138,-3.62,2.0732790439268625
139,-3.61,2.0632790439268627
140,-3.6,2.053279043926863
141,-3.59,2.043279043926862
142,-3.58,2.0332790439268624
143,-3.57,2.0232790439268626
144,-3.56,2.013279043926863
145,-3.55,2.003279043926862
146,-3.54,1.9932790439268626
147,-3.53,1.9832790439268624
148,-3.52,1.9732790439268626
149,-3.51,1.9632790439268624
150,-3.5,1.9532790439268626
151,-3.49,1.9432790439268628
152,-3.48,1.9332790439268626
153,-3.47,1.9232790439268628
154,-3.46,1.9132790439268625
155,-3.45,1.9032790439268628
156,-3.44,1.8932790439268625
157,-3.43,1.8832790439268627
158,-3.42,1.8732790439268625
159,-3.41,1.8632790439268627
160,-3.4,1.8532790439268625
161,-3.39,1.8432790439268627
162,-3.38,1.8332790439268625
163,-3.37,1.8232790439268627
164,-3.36,1.8132790439268625
165,-3.35,1.8032790439268627
166,-3.34,1.7932790439268624
167,-3.33,1.7832790439268627
168,-3.32,1.7732790439268624
169,-3.31,1.7632790439268626
170,-3.3,1.7532790439268624
171,-3.29,1.7432790439268626
172,-3.28,1.7332790439268624
173,-3.27,1.7232790439268626
174,-3.26,1.7132790439268624
175,-3.25,1.7032790439268626
176,-3.24,1.6932790439268628
177,-3.23,1.6832790439268626
178,-3.22,1.6732790439268628
179,-3.21,1.6632790439268625
180,-3.2,1.6532790439268628
181,-3.19,1.6432790439268625
182,-3.18,1.6332790439268627
183,-3.17,1.6232790439268625
184,-3.16,1.6132790439268627
185,-3.15,1.6032790439268625
186,-3.14,1.5932790439268627
187,-3.13,1.5832790439268625
188,-3.12,1.5732790439268627
189,-3.11,1.5632790439268625
190,-3.1,1.5532790439268627
191,-3.09,1.5432790439268624
192,-3.08,1.5332790439268627
193,-3.07,1.5232790439268624
194,-3.06,1.5132790439268626
195,-3.05,1.5032790439268624
196,-3.04,1.4932790439268626
197,-3.03,1.4832790439268624
198,-3.02,1.4732790439268626
199,-3.01,1.4632790439268624
200,-3.0,1.4532790439268626
201,-2.99,1.4432790439268628
202,-2.98,1.4332790439268626
203,-2.97,1.4232790439268628
204,-2.96,1.4132790439268625
205,-2.95,1.4032790439268628
206,-2.94,1.3932790439268625
207,-2.93,1.3832790439268627
208,-2.92,1.3732790439268625
209,-2.91,1.3632790439268627
210,-2.9,1.3532790439268625
211,-2.89,1.3432790439268627
212,-2.88,1.3332790439268625
213,-2.87,1.3232790439268627
214,-2.86,1.3132790439268625
215,-2.85,1.3032790439268627
216,-2.84,1.2932790439268624
217,-2.83,1.2832790439268627
218,-2.82,1.2732790439268624
219,-2.81,1.2632790439268626
220,-2.8,1.2532790439268624
221,-2.79,1.2432790439268626
222,-2.78,1.2332790439268624
223,-2.77,1.2232790439268626
224,-2.76,1.2132790439268624
225,-2.75,1.2032790439268626
226,-2.74,1.1932790439268628
227,-2.73,1.1832790439268626
228,-2.72,1.1732790439268628
229,-2.71,1.1632790439268625
230,-2.7,1.1532790439268628
231,-2.69,1.1432790439268625
232,-2.68,1.1332790439268627
233,-2.67,1.1232790439268625
234,-2.66,1.1132790439268627
235,-2.65,1.1032790439268625
236,-2.64,1.094012850207082
237,-2.63,1.0840128502070818
238,-2.62,1.074012850207082
239,-2.61,1.0640128502070818
240,-2.6,1.054012850207082
241,-2.59,1.0440128502070818
242,-2.58,1.034012850207082
243,-2.57,1.0240128502070818
244,-2.56,1.014012850207082
245,-2.55,1.0052916502971416
246,-2.54,0.9952916502971418
247,-2.53,0.986540360169379
248,-2.52,0.9765403601693792
249,-2.51,0.9665514119965857
250,-2.5,0.9565514119965859
251,-2.49,0.9465514119965861
252,-2.48,0.9365514119965859
253,-2.47,0.9265514119965861
254,-2.46,0.9165514119965859
255,-2.45,0.9065514119965861
256,-2.44,0.8965514119965858
257,-2.43,0.8883903921995024
258,-2.42,0.8789967380246755
259,-2.41,0.869915260689557
260,-2.4,0.8610343485134928
261,-2.39,0.851034348513493
262,-2.38,0.8410343485134928
263,-2.37,0.8326815902264912
264,-2.36,0.822681590226491
265,-2.35,0.8126815902264912
266,-2.34,0.8037288793362578
267,-2.33,0.7944862437876463
268,-2.32,0.7844862437876461
269,-2.31,0.7747111554736688
270,-2.3,0.7647562507359991
271,-2.29,0.7565339350244225
272,-2.28,0.7465339350244222
273,-2.27,0.7405118068455008
274,-2.26,0.7319479432642932
275,-2.25,0.7233964058884972
276,-2.24,0.7148043432874758
277,-2.23,0.7067063717604314
278,-2.22,0.6995351514213513
279,-2.21,0.689535151421351
280,-2.2,0.6795351514213512
281,-2.19,0.6712871287335858
282,-2.18,0.6632207576170595
283,-2.17,0.6532207576170592
284,-2.16,0.6432588326736735
285,-2.15,0.634289308110848
286,-2.14,0.6242893081108483
287,-2.13,0.615316715617314
288,-2.12,0.6062402094959438
289,-2.11,0.5969488503438782
290,-2.1,0.5892334766449268
291,-2.09,0.5811602899312076
292,-2.08,0.5750499875710133
293,-2.07,0.5681595068652006
294,-2.06,0.5591887040497769
295,-2.05,0.5518899257586436
296,-2.04,0.5418899257586438
297,-2.03,0.5324633906612686
298,-2.02,0.5225968744423204
299,-2.01,0.5133452951387303
300,-2.0,0.5036190062725443
301,-1.99,0.49686212165108423
302,-1.98,0.488244800900153
303,-1.97,0.48327886964248323
304,-1.96,0.47486437993001296
305,-1.95,0.4671720883829942
306,-1.94,0.4601214575260446
307,-1.93,0.45256427574418656
308,-1.92,0.44433263778563314
309,-1.91,0.43654042216695665
310,-1.9,0.43106154003267294
311,-1.89,0.42420603640782506
312,-1.88,0.4166327706421302
313,-1.87,0.4082948104891815
314,-1.86,0.4035566037258693
315,-1.85,0.39718485279831395
316,-1.84,0.3877219415737976
317,-1.83,0.38121175937206586
318,-1.82,0.3730062324197374
319,-1.81,0.3650208613417516
320,-1.8,0.35969153871901605
321,-1.79,0.35441775811322085
322,-1.78,0.3488956119037172
323,-1.77,0.34706692735822897
324,-1.76,0.337563686235562
325,-1.75,0.3291445271310729
326,-1.74,0.3274665752077546
327,-1.73,0.322616507719919
328,-1.72,0.32171581586340037
329,-1.71,0.31530746407957033
330,-1.7,0.3078029155631403
331,-1.69,0.30387660122650795
332,-1.68,0.2946911544463682
333,-1.67,0.29146535922286176
334,-1.66,0.2861460781005034
335,-1.65,0.2852220988719072
336,-1.64,0.2775623643528591
337,-1.63,0.27802121367875476
338,-1.62,0.2696781104486463
339,-1.61,0.2709872243391793
340,-1.6,0.26595310269697037
341,-1.59,0.26022370545139606
342,-1.58,0.2539216961208328
343,-1.57,0.24714998936802313
344,-1.56,0.24451768363529336
345,-1.55,0.23981173322393978
346,-1.54,0.23578201060255122
347,-1.53,0.23008674109344196
348,-1.52,0.2250610528136039
349,-1.51,0.22299466579026372
350,-1.5,0.21719258960109666
351,-1.49,0.21533626950955598
352,-1.48,0.2121902971305094
353,-1.47,0.20662327531549662
354,-1.46,0.1995640002885759
355,-1.45,0.19753257988557005
356,-1.44,0.1926214324929041
357,-1.43,0.18934714253124074
358,-1.42,0.1869997410002453
359,-1.41,0.18276538814907672
360,-1.4,0.17624359019907176
361,-1.39,0.17072390578845775
362,-1.38,0.1643430450249581
363,-1.37,0.15800011796625202
364,-1.36,0.1535152716311634
365,-1.35,0.14764101666566298
366,-1.34,0.14172118069080852
367,-1.33,0.1390224468451733
368,-1.32,0.136599789417583
369,-1.31,0.12959332688282132
370,-1.3,0.13105625638539053
371,-1.29,0.13056439441634748
372,-1.28,0.12604792602842618
373,-1.27,0.12286999079030902
374,-1.26,0.12146038585791707
375,-1.25,0.11848446690689118
376,-1.24,0.11325330117479271
377,-1.23,0.11692642355863159
378,-1.22,0.117166438061866
379,-1.21,0.11609780411735837
380,-1.2,0.11300140907413914
381,-1.19,0.10817826484610538
382,-1.18,0.10182170180862715
383,-1.17,0.1055690788103063
384,-1.16,0.09969222978774384
385,-1.15,0.0964995803478157
386,-1.14,0.09189744509990994
387,-1.13,0.09106550120398649
388,-1.12,0.08579617591917721
389,-1.11,0.0841458768048815
390,-1.1,0.0818409224354788
391,-1.09,0.07943800761525144
392,-1.08,0.07594860929802993
393,-1.07,0.07367416983841324
394,-1.06,0.0707745506682178
395,-1.05,0.06881365941676709
396,-1.04,0.06588685786814696
397,-1.03,0.06268665565330767
398,-1.02,0.06233289929258112
399,-1.01,0.06320461016787438
400,-1.0,0.06524088882814982
401,-0.99,0.06295657290213386
402,-0.98,0.059483852294764716
403,-0.97,0.06080024316040078
404,-0.96,0.059525463066527284
405,-0.95,0.05995584224346229
406,-0.94,0.057596743597371325
407,-0.93,0.055348781679184667
408,-0.92,0.05480861429126305
409,-0.91,0.05252994201140404
410,-0.9,0.048416583028843885
411,-0.89,0.0442097565599715
412,-0.88,0.046693651470275155
413,-0.87,0.04493148970036942
414,-0.86,0.04392383798272925
415,-0.85,0.04457987116680351
416,-0.84,0.044525586501475645
417,-0.83,0.04516802214866111
418,-0.82,0.04373372882474247
419,-0.81,0.044383324499908006
420,-0.8,0.043434570237509185
421,-0.79,0.04008158538830131
422,-0.78,0.03834794586586043
423,-0.77,0.036783218771592074
424,-0.76,0.03370228115966967
425,-0.75,0.03121795568685881
426,-0.74,0.03406436695202386
427,-0.73,0.03710166538085535
428,-0.72,0.03561177298589757
429,-0.71,0.03797915809496688
430,-0.7,0.03414139214027834
431,-0.69,0.03399067191408378
432,-0.68,0.0311301561986439
433,-0.67,0.02949077512849474
434,-0.66,0.028744189315262014
435,-0.65,0.028426785347832717
436,-0.64,0.025912433088413067
437,-0.63,0.025407064019579928
438,-0.62,0.02251690361476788
439,-0.61,0.021412426652631433
440,-0.6,0.02140470132169181
441,-0.59,0.01988232824805236
442,-0.58,0.018893879470290975
443,-0.57,0.016673793806406767
444,-0.56,0.014245096969910276
445,-0.55,0.017091810673610763
446,-0.54,0.01757535816060518
447,-0.53,0.018190389362117032
448,-0.52,0.017439747093567437
449,-0.51,0.018336349820255393
450,-0.5,0.01854627166490397
451,-0.49,0.019270288809739966
452,-0.48,0.017574671994682878
453,-0.47,0.013908719430244909
454,-0.46,0.014657370085581267
455,-0.45,0.015150367740612236
456,-0.44,0.013149227704264299
457,-0.43,0.012838832744027584
458,-0.42,0.012826816791851492
459,-0.41,0.012392878473380109
460,-0.4,0.010534585051511225
461,-0.39,0.012675720217097897
462,-0.38,0.010128746993583293
463,-0.37,0.010623096810628951
464,-0.36,0.010570880582035147
465,-0.35,0.012941279889902901
466,-0.34,0.01246344338107297
467,-0.33,0.009297200889775703
468,-0.32,0.009571531800479538
469,-0.31,0.009589313714408965
470,-0.3,0.0061433649373428545
471,-0.29,0.0030709180825866933
472,-0.28,0.0026961958124573915
473,-0.27,0.0046610491031885415
474,-0.26,0.0034752973749678784
475,-0.25,0.0029935198351324355
476,-0.24,0.0015528917234225448
477,-0.23,0.0015909487483670992
478,-0.22,0.002327377385704432
479,-0.21,0.002757645086426147
480,-0.2,0.003883850531278016
481,-0.19,0.011071869226880499
482,-0.18,0.010963687637422309
483,-0.17,0.007835873760447531
484,-0.16,0.0053278409391098736
485,-0.15,0.002884674451520769
486,-0.14,0.0014174371427378707
487,-0.13,0.0009620118800634792
488,-0.12,0.0007632908553279749
489,-0.11,-0.0012471823026315026
490,-0.1,-0.001820433445731795
491,-0.09,-0.002190843073280768
492,-0.08,0.0023507368320654087
493,-0.07,0.0029124087430429657
494,-0.06,0.00485443295202987
495,-0.05,0.0037488671619986882
496,-0.04,0.005061634907143175
497,-0.03,0.00574737086628118
498,-0.02,0.004513129035412242
499,-0.01,0.0012767253314637066
500,0.0,0.0017849539521924216
501,0.01,-0.0008774165215326736
502,0.02,-0.0006771460283022425
503,0.03,-0.0031923889109364
504,0.04,-0.005197374416004499
505,0.05,-0.00555148201207159
506,0.06,-0.0021299825350740292
507,0.07,0.0016240539815059185
508,0.08,0.0007129012014562425
509,0.09,-0.0020136071366880642
510,0.1,-0.0022260312593790216
511,0.11,-0.0014381607797207263
512,0.12,-0.0006032941978649786
513,0.13,-0.0017116401758607847
514,0.14,-0.0053356686273532405
515,0.15,-0.005157430830694393
516,0.16,-0.004948279967289776
517,0.17,-0.007173076289976904
518,0.18,-0.001698177131550599
519,0.19,-0.0029745477702610434
520,0.2,-0.0036037582072339924
521,0.21,-0.004366315860821562
522,0.22,-0.0007163079793976734
523,0.23,-0.0037652676423899356
524,0.24,-0.006326061069129724
525,0.25,-0.006900835456259913
526,0.26,-0.009347859558938632
527,0.27,-0.009907015800814822
528,0.28,-0.012076698317413426
529,0.29,-0.014968330732235524
530,0.3,-0.013244216436632816
531,0.31,-0.0125802874732161
532,0.32,-0.011272915967494801
533,0.33,-0.010703632973123767
534,0.34,-0.01147627490171732
535,0.35,-0.013594836216446249
536,0.36,-0.016883143705682335
537,0.37,-0.01921122170720696
538,0.38,-0.012985315425638744
539,0.39,-0.013741080251423177
540,0.4,-0.011391672371829531
541,0.41,-0.010650068219761055
542,0.42,-0.012576034127862956
543,0.43,-0.01403124860556021
544,0.44,-0.01593680538786113
545,0.45,-0.0153281429084835
546,0.46,-0.015803600221783787
547,0.47,-0.018410752706312927
548,0.48,-0.018251837897949375
549,0.49,-0.019409362015302245
550,0.5,-0.019670524341973916
551,0.51,-0.015780390344058537
552,0.52,-0.012068440947711978
553,0.53,-0.011912060487600518
554,0.54,-0.012510286253067937
555,0.55,-0.01578914916360974
556,0.56,-0.013637975960318127
557,0.57,-0.014383420469620933
558,0.58,-0.011403148637406324
559,0.59,-0.007610576457523832
560,0.6,-0.010745482803142803
561,0.61,-0.010999321650754568
562,0.62,-0.014783030959514942
563,0.63,-0.016600272773270808
564,0.64,-0.016511011340684112
565,0.65,-0.01950042697490284
566,0.66,-0.019857889708142396
567,0.67,-0.02084941217470515
568,0.68,-0.022138112446360214
569,0.69,-0.026865975379354645
570,0.7,-0.029562251453665978
571,0.71,-0.03263095715995601
572,0.72,-0.033931304763647585
573,0.73,-0.03550257780911803
574,0.74,-0.03988929743977376
575,0.75,-0.042942775206464834
576,0.76,-0.042581833367548616
577,0.77,-0.043870632738956195
578,0.78,-0.04742108015541957
579,0.79,-0.04597041436947613
580,0.8,-0.048743200775194784
581,0.81,-0.04639462979001119
582,0.82,-0.046592448702442946
583,0.83,-0.048982967228748175
584,0.84,-0.049685164786951175
585,0.85,-0.049443709387142154
586,0.86,-0.0502515480933593
587,0.87,-0.05285022183718813
588,0.88,-0.055605282448653814
589,0.89,-0.055737777262002575
590,0.9,-0.05438168910527863
591,0.91,-0.05374379497368387
592,0.92,-0.05407165935026381
593,0.93,-0.05122693775613041
594,0.94,-0.05293765600600997
595,0.95,-0.056471705573751585
596,0.96,-0.059174672891514235
597,0.97,-0.06033115154628432
598,0.98,-0.06407495725432122
599,0.99,-0.06871226651771634
600,1.0,-0.06728490272718701
601,1.01,-0.06913693031110968
602,1.02,-0.07027770286267021
603,1.03,-0.07371165637827892
604,1.04,-0.07722504378683259
605,1.05,-0.07907794817072855
606,1.06,-0.07598002013695859
607,1.07,-0.07942296244950686
608,1.08,-0.07857581412652848
609,1.09,-0.07657116554331145
610,1.1,-0.0789325560664782
611,1.11,-0.08277060887620213
612,1.12,-0.08518886811195014
613,1.13,-0.08579098152988585
614,1.14,-0.08856702181172915
615,1.15,-0.08991556767162212
616,1.16,-0.09181825999062343
617,1.17,-0.0924087812193286
618,1.18,-0.09273244038419204
619,1.19,-0.09500880540215495
620,1.2,-0.09733819489943274
621,1.21,-0.10180860639823774
622,1.22,-0.10722746304622666
623,1.23,-0.11031505236748584
624,1.24,-0.11507546285119585
625,1.25,-0.11858589472245762
626,1.26,-0.12122226983680107
627,1.27,-0.1251379187678905
628,1.28,-0.12695286901601954
629,1.29,-0.12837868048403944
630,1.3,-0.13143591108906283
631,1.31,-0.1331056255266505
632,1.32,-0.13626350729580516
633,1.33,-0.13844661307728834
634,1.34,-0.1411270632416397
635,1.35,-0.1441996151497169
636,1.36,-0.14596590912792995
637,1.37,-0.147791462543724
638,1.38,-0.15264449707316063
639,1.39,-0.15489329142084762
640,1.4,-0.1596934728460726
641,1.41,-0.16547115960004
642,1.42,-0.173097044335228
643,1.43,-0.18169469170916197
644,1.44,-0.18452240841761025
645,1.45,-0.19075013654509476
646,1.46,-0.1961989778085449
647,1.47,-0.20078460356886652
648,1.48,-0.2058041860920221
649,1.49,-0.20955818128175463
650,1.5,-0.21521805861126264
651,1.51,-0.2190579517857325
652,1.52,-0.21975383845869323
653,1.53,-0.22595972532252317
654,1.54,-0.23197883768134475
655,1.55,-0.23220550877363633
656,1.56,-0.23888726407170324
657,1.57,-0.2398244774602758
658,1.58,-0.24669569640003441
659,1.59,-0.24809940286928933
660,1.6,-0.25405868470282056
661,1.61,-0.260425629222947
662,1.62,-0.2652474012042998
663,1.63,-0.2696860268917969
664,1.64,-0.2727511980890971
665,1.65,-0.2807013460085297
666,1.66,-0.2898958951034334
667,1.67,-0.29488355183973214
668,1.68,-0.29993792316661394
669,1.69,-0.30422893910503834
670,1.7,-0.3089935099499179
671,1.71,-0.31668961129180206
672,1.72,-0.32520166635241043
673,1.73,-0.33210142093732653
674,1.74,-0.3341266919400947
675,1.75,-0.3410469249617267
676,1.76,-0.35076411579519373
677,1.77,-0.3589284908973114
678,1.78,-0.36607101403080455
679,1.79,-0.37302032692496634
680,1.8,-0.37791499754495983
681,1.81,-0.3860335264183099
682,1.82,-0.3887824104902784
683,1.83,-0.39623117784225514
684,1.84,-0.4004800290500732
685,1.85,-0.40818371174255685
686,1.86,-0.41365469933854504
687,1.87,-0.42350454661267123
688,1.88,-0.43313120872766264
689,1.89,-0.44035797034029867
690,1.9,-0.4469562046118898
691,1.91,-0.45631119454488944
692,1.92,-0.4635953720075967
693,1.93,-0.4721451741413807
694,1.94,-0.47956855880273075
695,1.95,-0.4895676010569585
696,1.96,-0.4976815684530007
697,1.97,-0.5045480350864542
698,1.98,-0.5133585056190784
699,1.99,-0.5196674831405601
700,2.0,-0.5260299529558481
701,2.01,-0.5360299529558479
702,2.02,-0.5428338115022675
703,2.03,-0.5517561170462186
704,2.04,-0.5578232895534796
705,2.05,-0.5657683481965465
706,2.06,-0.57248479975743
707,2.07,-0.5770065612768536
708,2.08,-0.5851760896984384
709,2.09,-0.5951130749803846
710,2.1,-0.6029214118382789
711,2.11,-0.6101171516943582
712,2.12,-0.6182951808950774
713,2.13,-0.6268652628630886
714,2.14,-0.63491099205441
715,2.15,-0.6427872832423362
716,2.16,-0.6507717014602856
717,2.17,-0.6596314187686565
718,2.18,-0.6675046018541275
719,2.19,-0.6756839413356852
720,2.2,-0.6837165335549427
721,2.21,-0.6924034714046032
722,2.22,-0.7016510089305086
723,2.23,-0.71119889034776
724,2.24,-0.721081330274338
725,2.25,-0.7296778248714963
726,2.26,-0.7396778248714961
727,2.27,-0.7496778248714964
728,2.28,-0.7584799371431554
729,2.29,-0.7684799371431557
730,2.3,-0.7760809285561441
731,2.31,-0.7860809285561443
732,2.32,-0.7957317718334758
733,2.33,-0.805731771833476
734,2.34,-0.8141220178342574
735,2.35,-0.8241220178342576
736,2.36,-0.8339387873918127
737,2.37,-0.8439387873918129
738,2.38,-0.8539387873918127
739,2.39,-0.863539852979804
740,2.4,-0.8735398529798037
741,2.41,-0.883539852979804
742,2.42,-0.8933063098642644
743,2.43,-0.9033063098642646
744,2.44,-0.9133063098642644
745,2.45,-0.9233063098642647
746,2.46,-0.9331747161654158
747,2.47,-0.943174716165416
748,2.48,-0.9531747161654158
749,2.49,-0.9631747161654161
750,2.5,-0.9731747161654158
751,2.51,-0.9831747161654156
752,2.52,-0.9931747161654159
753,2.53,-1.002946153857035
754,2.54,-1.0129461538570352
755,2.55,-1.022946153857035
756,2.56,-1.0329461538570353
757,2.57,-1.041937492723903
758,2.58,-1.0519374927239031
759,2.59,-1.061937492723903
760,2.6,-1.0719374927239032
761,2.61,-1.0799723044902139
762,2.62,-1.089972304490214
763,2.63,-1.0999723044902139
764,2.64,-1.1099723044902141
765,2.65,-1.1192868570221526
766,2.66,-1.1292868570221528
767,2.67,-1.1392868570221526
768,2.68,-1.1492868570221528
769,2.69,-1.1592868570221526
770,2.7,-1.168835073041709
771,2.71,-1.1788350730417088
772,2.72,-1.188835073041709
773,2.73,-1.1988350730417088
774,2.74,-1.208835073041709
775,2.75,-1.2188350730417088
776,2.76,-1.2288350730417086
777,2.77,-1.2358509487133758
778,2.78,-1.2458509487133755
779,2.79,-1.25535400140495
780,2.8,-1.2653540014049498
781,2.81,-1.27535400140495
782,2.82,-1.2853540014049498
783,2.83,-1.29535400140495
784,2.84,-1.3053540014049498
785,2.85,-1.31535400140495
786,2.86,-1.3253540014049499
787,2.87,-1.33535400140495
788,2.88,-1.3453540014049499
789,2.89,-1.35535400140495
790,2.9,-1.36535400140495
791,2.91,-1.3753540014049501
792,2.92,-1.38535400140495
793,2.93,-1.3953540014049501
794,2.94,-1.40535400140495
795,2.95,-1.4153540014049502
796,2.96,-1.42535400140495
797,2.97,-1.4353540014049502
798,2.98,-1.44535400140495
799,2.99,-1.4553540014049502
800,3.0,-1.46535400140495
801,3.01,-1.4753540014049498
802,3.02,-1.48535400140495
803,3.03,-1.4953540014049498
804,3.04,-1.50535400140495
805,3.05,-1.5153540014049498
806,3.06,-1.52535400140495
807,3.07,-1.5353540014049498
808,3.08,-1.54535400140495
809,3.09,-1.5553540014049498
810,3.1,-1.56535400140495
811,3.11,-1.5753540014049499
812,3.12,-1.58535400140495
813,3.13,-1.5953540014049499
814,3.14,-1.60535400140495
815,3.15,-1.61535400140495
816,3.16,-1.6253540014049501
817,3.17,-1.63535400140495
818,3.18,-1.6453540014049501
819,3.19,-1.65535400140495
820,3.2,-1.6653540014049502
821,3.21,-1.67535400140495
822,3.22,-1.6853540014049502
823,3.23,-1.69535400140495
824,3.24,-1.7053540014049502
825,3.25,-1.71535400140495
826,3.26,-1.7253540014049498
827,3.27,-1.73535400140495
828,3.28,-1.7453540014049498
829,3.29,-1.75535400140495
830,3.3,-1.7653540014049498
831,3.31,-1.77535400140495
832,3.32,-1.7853540014049498
833,3.33,-1.79535400140495
834,3.34,-1.8053540014049498
835,3.35,-1.81535400140495
836,3.36,-1.8253540014049499
837,3.37,-1.83535400140495
838,3.38,-1.8453540014049499
839,3.39,-1.85535400140495
840,3.4,-1.86535400140495
841,3.41,-1.8753540014049501
842,3.42,-1.88535400140495
843,3.43,-1.8953540014049501
844,3.44,-1.90535400140495
845,3.45,-1.9153540014049502
846,3.46,-1.92535400140495
847,3.47,-1.9353540014049502
848,3.48,-1.94535400140495
849,3.49,-1.9553540014049502
850,3.5,-1.96535400140495
851,3.51,-1.9753540014049498
852,3.52,-1.98535400140495
853,3.53,-1.9953540014049498
854,3.54,-2.00535400140495
855,3.55,-2.01535400140495
856,3.56,-2.02535400140495
857,3.57,-2.03535400140495
858,3.58,-2.04535400140495
859,3.59,-2.05535400140495
860,3.6,-2.06535400140495
861,3.61,-2.07535400140495
862,3.62,-2.08535400140495
863,3.63,-2.09535400140495
864,3.64,-2.10535400140495
865,3.65,-2.11535400140495
866,3.66,-2.12535400140495
867,3.67,-2.13535400140495
868,3.68,-2.14535400140495
869,3.69,-2.15535400140495
870,3.7,-2.16535400140495
871,3.71,-2.17535400140495
872,3.72,-2.18535400140495
873,3.73,-2.19535400140495
874,3.74,-2.20535400140495
875,3.75,-2.21535400140495
876,3.76,-2.2253540014049498
877,3.77,-2.23535400140495
878,3.78,-2.24535400140495
879,3.79,-2.25535400140495
880,3.8,-2.26535400140495
881,3.81,-2.27535400140495
882,3.82,-2.28535400140495
883,3.83,-2.29535400140495
884,3.84,-2.30535400140495
885,3.85,-2.31535400140495
886,3.86,-2.32535400140495
887,3.87,-2.33535400140495
888,3.88,-2.34535400140495
889,3.89,-2.35535400140495
890,3.9,-2.36535400140495
891,3.91,-2.37535400140495
892,3.92,-2.38535400140495
893,3.93,-2.39535400140495
894,3.94,-2.40535400140495
895,3.95,-2.41535400140495
896,3.96,-2.42535400140495
897,3.97,-2.43535400140495
898,3.98,-2.44535400140495
899,3.99,-2.45535400140495
900,4.0,-2.46535400140495
901,4.01,-2.4753540014049498
902,4.02,-2.4853540014049496
903,4.03,-2.4953540014049502
904,4.04,-2.50535400140495
905,4.05,-2.51535400140495
906,4.06,-2.5253540014049496
907,4.07,-2.5353540014049503
908,4.08,-2.54535400140495
909,4.09,-2.55535400140495
910,4.1,-2.5653540014049496
911,4.11,-2.5753540014049503
912,4.12,-2.58535400140495
913,4.13,-2.59535400140495
914,4.14,-2.6053540014049497
915,4.15,-2.6153540014049503
916,4.16,-2.62535400140495
917,4.17,-2.63535400140495
918,4.18,-2.6453540014049497
919,4.19,-2.6553540014049504
920,4.2,-2.66535400140495
921,4.21,-2.67535400140495
922,4.22,-2.6853540014049497
923,4.23,-2.6953540014049504
924,4.24,-2.70535400140495
925,4.25,-2.71535400140495
926,4.26,-2.7253540014049498
927,4.27,-2.7353540014049496
928,4.28,-2.7453540014049502
929,4.29,-2.75535400140495
930,4.3,-2.76535400140495
931,4.31,-2.7753540014049496
932,4.32,-2.7853540014049503
933,4.33,-2.79535400140495
934,4.34,-2.80535400140495
935,4.35,-2.8153540014049496
936,4.36,-2.8253540014049503
937,4.37,-2.83535400140495
938,4.38,-2.84535400140495
939,4.39,-2.8553540014049497
940,4.4,-2.8653540014049503
941,4.41,-2.87535400140495
942,4.42,-2.88535400140495
943,4.43,-2.8953540014049497
944,4.44,-2.9053540014049504
945,4.45,-2.91535400140495
946,4.46,-2.92535400140495
947,4.47,-2.9353540014049497
948,4.48,-2.9453540014049504
949,4.49,-2.95535400140495
950,4.5,-2.96535400140495
951,4.51,-2.9753540014049498
952,4.52,-2.9853540014049496
953,4.53,-2.9953540014049502
954,4.54,-3.00535400140495
955,4.55,-3.01535400140495
956,4.56,-3.0253540014049496
957,4.57,-3.0353540014049503
958,4.58,-3.04535400140495
959,4.59,-3.05535400140495
960,4.6,-3.0653540014049496
961,4.61,-3.0753540014049503
962,4.62,-3.08535400140495
963,4.63,-3.09535400140495
964,4.64,-3.1053540014049497
965,4.65,-3.1153540014049503
966,4.66,-3.12535400140495
967,4.67,-3.13535400140495
968,4.68,-3.1453540014049497
969,4.69,-3.1553540014049504
970,4.7,-3.16535400140495
971,4.71,-3.17535400140495
972,4.72,-3.1853540014049497
973,4.73,-3.1953540014049504
974,4.74,-3.20535400140495
975,4.75,-3.21535400140495
976,4.76,-3.2253540014049498
977,4.77,-3.2353540014049496
978,4.78,-3.2453540014049502
979,4.79,-3.25535400140495
980,4.8,-3.26535400140495
981,4.81,-3.2753540014049496
982,4.82,-3.2853540014049503
983,4.83,-3.29535400140495
984,4.84,-3.30535400140495
985,4.85,-3.3153540014049496
986,4.86,-3.3253540014049503
987,4.87,-3.33535400140495
988,4.88,-3.34535400140495
989,4.89,-3.3553540014049497
990,4.9,-3.3653540014049503
991,4.91,-3.37535400140495
992,4.92,-3.38535400140495
993,4.93,-3.3953540014049497
994,4.94,-3.4053540014049504
995,4.95,-3.41535400140495
996,4.96,-3.42535400140495
997,4.97,-3.4353540014049497
998,4.98,-3.4453540014049504
999,4.99,-3.45535400140495


==> PythonFigures/Jupyter/delta_on_r.csv <==
0,-3.0,3.83,4.52,4.87
1,-2.99,3.82,4.51,4.86
2,-2.98,3.81,4.5,4.85
3,-2.97,3.8,4.49,4.84
4,-2.96,3.79,4.48,4.83
5,-2.95,3.78,4.47,4.82
6,-2.94,3.77,4.46,4.81
7,-2.93,3.76,4.45,4.8
8,-2.92,3.75,4.44,4.79
9,-2.91,3.74,4.43,4.78
10,-2.9,3.73,4.42,4.77
11,-2.89,3.72,4.41,4.76
12,-2.88,3.71,4.4,4.75
13,-2.87,3.7,4.39,4.74
14,-2.86,3.69,4.38,4.73
15,-2.85,3.68,4.37,4.72
16,-2.84,3.67,4.36,4.71
17,-2.83,3.66,4.35,4.7
18,-2.82,3.65,4.34,4.69
19,-2.81,3.64,4.33,4.68
20,-2.8,3.63,4.32,4.67
21,-2.79,3.62,4.31,4.66
22,-2.78,3.61,4.3,4.65
23,-2.77,3.6,4.29,4.64
24,-2.76,3.59,4.28,4.63
25,-2.75,3.58,4.27,4.62
26,-2.74,3.57,4.26,4.61
27,-2.73,3.56,4.25,4.6
28,-2.72,3.55,4.24,4.59
29,-2.71,3.54,4.23,4.58
30,-2.7,3.53,4.22,4.57
31,-2.69,3.52,4.21,4.56
32,-2.68,3.51,4.2,4.55
33,-2.67,3.5,4.19,4.54
34,-2.66,3.49,4.18,4.53
35,-2.65,3.48,4.17,4.52
36,-2.64,3.47,4.16,4.51
37,-2.63,3.46,4.15,4.5
38,-2.62,3.45,4.14,4.49
39,-2.61,3.44,4.13,4.48
40,-2.6,3.43,4.12,4.47
41,-2.59,3.42,4.11,4.46
42,-2.58,3.41,4.1,4.45
43,-2.57,3.4,4.09,4.44
44,-2.56,3.39,4.08,4.43
45,-2.55,3.38,4.07,4.42
46,-2.54,3.37,4.06,4.41
47,-2.53,3.36,4.05,4.4
48,-2.52,3.35,4.04,4.39
49,-2.51,3.34,4.03,4.38
50,-2.5,3.33,4.02,4.37
51,-2.49,3.32,4.01,4.36
52,-2.48,3.31,4.0,4.35
53,-2.47,3.3,3.99,4.34
54,-2.46,3.29,3.98,4.33
55,-2.45,3.28,3.97,4.32
56,-2.44,3.27,3.96,4.31
57,-2.43,3.26,3.95,4.3
58,-2.42,3.25,3.94,4.29
59,-2.41,3.24,3.93,4.28
60,-2.4,3.23,3.92,4.27
61,-2.39,3.22,3.91,4.26
62,-2.38,3.21,3.9,4.25
63,-2.37,3.2,3.89,4.24
64,-2.36,3.19,3.88,4.23
65,-2.35,3.18,3.87,4.22
66,-2.34,3.17,3.86,4.21
67,-2.33,3.16,3.85,4.2
68,-2.32,3.15,3.84,4.19
69,-2.31,3.14,3.83,4.18
70,-2.3,3.13,3.82,4.17
71,-2.29,3.12,3.81,4.16
72,-2.28,3.11,3.8,4.15
73,-2.27,3.1,3.79,4.14
74,-2.26,3.09,3.78,4.13
75,-2.25,3.08,3.77,4.12
76,-2.24,3.07,3.76,4.11
77,-2.23,3.06,3.75,4.1
78,-2.22,3.05,3.74,4.09
79,-2.21,3.04,3.73,4.08
80,-2.2,3.03,3.72,4.07
81,-2.19,3.02,3.71,4.06
82,-2.18,3.01,3.7,4.05
83,-2.17,3.0,3.69,4.04
84,-2.16,2.99,3.68,4.03
85,-2.15,2.98,3.67,4.02
86,-2.14,2.97,3.66,4.01
87,-2.13,2.96,3.65,4.0
88,-2.12,2.95,3.64,3.99
89,-2.11,2.94,3.63,3.98
90,-2.1,2.93,3.62,3.97
91,-2.09,2.92,3.61,3.96
92,-2.08,2.91,3.6,3.95
93,-2.07,2.9,3.59,3.94
94,-2.06,2.89,3.58,3.93
95,-2.05,2.88,3.57,3.92
96,-2.04,2.87,3.56,3.91
97,-2.03,2.86,3.55,3.9
98,-2.02,2.85,3.54,3.89
99,-2.01,2.84,3.53,3.88
100,-2.0,2.83,3.52,3.87
101,-1.99,2.82,3.51,3.86
102,-1.98,2.81,3.5,3.85
103,-1.97,2.8,3.49,3.84
104,-1.96,2.79,3.48,3.83
105,-1.95,2.78,3.47,3.82
106,-1.94,2.77,3.46,3.81
107,-1.93,2.76,3.45,3.8
108,-1.92,2.75,3.44,3.79
109,-1.91,2.74,3.43,3.78
110,-1.9,2.73,3.42,3.77
111,-1.89,2.72,3.41,3.76
112,-1.88,2.71,3.4,3.75
113,-1.87,2.7,3.39,3.74
114,-1.86,2.69,3.38,3.73
115,-1.85,2.68,3.37,3.72
116,-1.84,2.67,3.36,3.71
117,-1.83,2.66,3.35,3.7
118,-1.82,2.65,3.34,3.69
119,-1.81,2.64,3.33,3.68
120,-1.8,2.63,3.32,3.67
121,-1.79,2.62,3.31,3.66
122,-1.78,2.61,3.3,3.65
123,-1.77,2.6,3.29,3.64
124,-1.76,2.59,3.28,3.63
125,-1.75,2.58,3.27,3.62
126,-1.74,2.57,3.26,3.61
127,-1.73,2.56,3.25,3.6
128,-1.72,2.55,3.24,3.59
129,-1.71,2.54,3.23,3.58
130,-1.7,2.53,3.22,3.57
131,-1.69,2.52,3.21,3.56
132,-1.68,2.51,3.2,3.55
133,-1.67,2.5,3.19,3.54
134,-1.66,2.49,3.18,3.53
135,-1.65,2.48,3.17,3.52
136,-1.64,2.47,3.16,3.51
137,-1.63,2.46,3.15,3.5
138,-1.62,2.45,3.14,3.49
139,-1.61,2.44,3.13,3.48
140,-1.6,2.43,3.12,3.47
141,-1.59,2.42,3.11,3.46
142,-1.58,2.41,3.1,3.45
143,-1.57,2.4,3.09,3.44
144,-1.56,2.39,3.08,3.43
145,-1.55,2.38,3.07,3.42
146,-1.54,2.37,3.06,3.41
147,-1.53,2.36,3.05,3.4
148,-1.52,2.35,3.04,3.39
149,-1.51,2.34,3.03,3.38
150,-1.5,2.33,3.02,3.37
151,-1.49,2.32,3.01,3.36
152,-1.48,2.31,3.0,3.35
153,-1.47,2.3,2.99,3.34
154,-1.46,2.29,2.98,3.33
155,-1.45,2.28,2.97,3.32
156,-1.44,2.27,2.96,3.31
157,-1.43,2.26,2.95,3.3
158,-1.42,2.25,2.94,3.29
159,-1.41,2.24,2.93,3.28
160,-1.4,2.23,2.92,3.27
161,-1.39,2.22,2.91,3.26
162,-1.38,2.21,2.9,3.25
163,-1.37,2.2,2.89,3.24
164,-1.36,2.19,2.88,3.23
165,-1.35,2.18,2.87,3.22
166,-1.34,2.17,2.86,3.21
167,-1.33,2.16,2.85,3.2
168,-1.32,2.15,2.84,3.19
169,-1.31,2.14,2.83,3.18
170,-1.3,2.13,2.82,3.17
171,-1.29,2.12,2.81,3.16
172,-1.28,2.11,2.8,3.15
173,-1.27,2.1,2.79,3.14
174,-1.26,2.09,2.78,3.13
175,-1.25,2.08,2.77,3.12
176,-1.24,2.07,2.76,3.11
177,-1.23,2.06,2.75,3.1
178,-1.22,2.05,2.74,3.09
179,-1.21,2.04,2.73,3.08
180,-1.2,2.03,2.72,3.07
181,-1.19,2.02,2.71,3.06
182,-1.18,2.01,2.7,3.05
183,-1.17,2.0,2.69,3.04
184,-1.16,1.99,2.68,3.03
185,-1.15,1.98,2.67,3.02
186,-1.14,1.97,2.66,3.01
187,-1.13,1.96,2.65,3.0
188,-1.12,1.95,2.64,2.99
189,-1.11,1.94,2.63,2.98
190,-1.1,1.93,2.62,2.97
191,-1.09,1.92,2.61,2.96
192,-1.08,1.91,2.6,2.95
193,-1.07,1.9,2.59,2.94
194,-1.06,1.89,2.58,2.93
195,-1.05,1.88,2.57,2.92
196,-1.04,1.87,2.56,2.91
197,-1.03,1.86,2.55,2.9
198,-1.02,1.85,2.54,2.89
199,-1.01,1.84,2.53,2.88
200,-1.0,1.83,2.52,2.87
201,-0.99,1.82,2.5,2.86
202,-0.98,1.81,2.49,2.85
203,-0.97,1.8,2.48,2.84
204,-0.96,1.79,2.47,2.83
205,-0.95,1.78,2.46,2.82
206,-0.94,1.77,2.45,2.81
207,-0.93,1.76,2.44,2.8
208,-0.92,1.75,2.43,2.79
209,-0.91,1.74,2.42,2.78
210,-0.9,1.72,2.41,2.77
211,-0.89,1.71,2.4,2.76
212,-0.88,1.7,2.39,2.75
213,-0.87,1.69,2.38,2.74
214,-0.86,1.68,2.37,2.73
215,-0.85,1.67,2.36,2.71
216,-0.84,1.66,2.35,2.7
217,-0.83,1.65,2.33,2.69
218,-0.82,1.64,2.32,2.68
219,-0.81,1.62,2.31,2.67
220,-0.8,1.61,2.3,2.66
221,-0.79,1.6,2.29,2.65
222,-0.78,1.59,2.28,2.64
223,-0.77,1.58,2.27,2.63
224,-0.76,1.57,2.26,2.62
225,-0.75,1.56,2.25,2.61
226,-0.74,1.54,2.24,2.6
227,-0.73,1.53,2.23,2.59
228,-0.72,1.52,2.22,2.58
229,-0.71,1.51,2.2,2.57
230,-0.7,1.5,2.19,2.55
231,-0.69,1.49,2.18,2.54
232,-0.68,1.47,2.17,2.53
233,-0.67,1.46,2.16,2.52
234,-0.66,1.45,2.15,2.51
235,-0.65,1.44,2.14,2.5
236,-0.64,1.42,2.13,2.49
237,-0.63,1.41,2.12,2.48
238,-0.62,1.4,2.1,2.47
239,-0.61,1.39,2.09,2.46
240,-0.6,1.38,2.08,2.44
241,-0.59,1.36,2.07,2.43
242,-0.58,1.34,2.06,2.42
243,-0.57,1.33,2.05,2.41
244,-0.56,1.31,2.03,2.4
245,-0.55,1.3,2.02,2.39
246,-0.54,1.29,2.01,2.38
247,-0.53,1.28,2.0,2.37
248,-0.52,1.25,1.98,2.35
249,-0.51,1.24,1.97,2.34
250,-0.5,1.22,1.96,2.33
251,-0.49,1.21,1.95,2.31
252,-0.48,1.19,1.93,2.3
253,-0.47,1.18,1.92,2.28
254,-0.46,1.17,1.9,2.27
255,-0.45,1.15,1.89,2.26
256,-0.44,1.13,1.88,2.25
257,-0.43,1.12,1.86,2.23
258,-0.42,1.11,1.85,2.22
259,-0.41,1.1,1.84,2.21
260,-0.4,1.08,1.83,2.19
261,-0.39,1.07,1.81,2.18
262,-0.38,1.05,1.8,2.16
263,-0.37,1.03,1.79,2.15
264,-0.36,1.01,1.77,2.14
265,-0.35,1.0,1.76,2.13
266,-0.34,0.98,1.74,2.12
267,-0.33,0.95,1.73,2.1
268,-0.32,0.94,1.71,2.09
269,-0.31,0.92,1.69,2.08
270,-0.3,0.9,1.67,2.06
271,-0.29,0.88,1.65,2.04
272,-0.28,0.87,1.63,2.03
273,-0.27,0.85,1.62,2.01
274,-0.26,0.83,1.6,1.98
275,-0.25,0.81,1.57,1.96
276,-0.24,0.79,1.55,1.94
277,-0.23,0.78,1.53,1.93
278,-0.22,0.76,1.52,1.91
279,-0.21,0.74,1.5,1.9
280,-0.2,0.72,1.48,1.88
281,-0.19,0.71,1.45,1.85
282,-0.18,0.69,1.43,1.82
283,-0.17,0.67,1.41,1.79
284,-0.16,0.63,1.39,1.76
285,-0.15,0.61,1.34,1.72
286,-0.14,0.59,1.31,1.69
287,-0.13,0.54,1.28,1.67
288,-0.12,0.49,1.25,1.65
289,-0.11,0.47,1.23,1.63
290,-0.1,0.43,1.19,1.61
291,-0.09,0.35,1.13,1.57
292,-0.08,0.31,1.09,1.53
293,-0.07,0.28,1.03,1.5
294,-0.06,0.26,0.98,1.45
295,-0.05,0.19,0.88,1.38
296,-0.04,0.17,0.77,1.33
297,-0.03,0.15,0.7,1.27
298,-0.02,0.11,0.53,1.07
299,-0.01,0.04,0.1,0.7
300,0.0,-0.01,0.17,-0.46
301,0.01,-0.11,-0.19,-0.74
302,0.02,-0.13,-0.65,-1.05
303,0.03,-0.26,-0.72,-1.14
304,0.04,-0.32,-0.94,-1.27
305,0.05,-0.34,-0.98,-1.35
306,0.06,-0.39,-1.06,-1.4
307,0.07,-0.43,-1.09,-1.47
308,0.08,-0.46,-1.13,-1.5
309,0.09,-0.48,-1.16,-1.55
310,0.1,-0.51,-1.21,-1.59
311,0.11,-0.59,-1.24,-1.62
312,0.12,-0.62,-1.27,-1.65
313,0.13,-0.65,-1.29,-1.68
314,0.14,-0.68,-1.36,-1.71
315,0.15,-0.7,-1.39,-1.75
316,0.16,-0.72,-1.42,-1.77
317,0.17,-0.74,-1.44,-1.8
318,0.18,-0.76,-1.47,-1.81
319,0.19,-0.79,-1.5,-1.85
320,0.2,-0.81,-1.52,-1.88
321,0.21,-0.83,-1.53,-1.9
322,0.22,-0.85,-1.55,-1.91
323,0.23,-0.86,-1.58,-1.93
324,0.24,-0.88,-1.59,-1.95
325,0.25,-0.89,-1.61,-1.97
326,0.26,-0.9,-1.65,-1.99
327,0.27,-0.93,-1.66,-2.0
328,0.28,-0.94,-1.68,-2.02
329,0.29,-0.96,-1.7,-2.03
330,0.3,-0.98,-1.71,-2.05
331,0.31,-0.99,-1.73,-2.06
332,0.32,-1.01,-1.74,-2.08
333,0.33,-1.02,-1.75,-2.09
334,0.34,-1.03,-1.77,-2.1
335,0.35,-1.05,-1.78,-2.12
336,0.36,-1.07,-1.8,-2.14
337,0.37,-1.09,-1.82,-2.15
338,0.38,-1.1,-1.83,-2.16
339,0.39,-1.13,-1.84,-2.17
340,0.4,-1.14,-1.86,-2.19
341,0.41,-1.16,-1.87,-2.2
342,0.42,-1.17,-1.89,-2.21
343,0.43,-1.18,-1.91,-2.22
344,0.44,-1.2,-1.92,-2.24
345,0.45,-1.21,-1.93,-2.25
346,0.46,-1.22,-1.95,-2.26
347,0.47,-1.24,-1.96,-2.27
348,0.48,-1.25,-1.97,-2.29
349,0.49,-1.27,-1.98,-2.3
350,0.5,-1.28,-1.99,-2.32
351,0.51,-1.29,-2.0,-2.33
352,0.52,-1.31,-2.01,-2.34
353,0.53,-1.32,-2.03,-2.35
354,0.54,-1.33,-2.04,-2.36
355,0.55,-1.35,-2.05,-2.37
356,0.56,-1.36,-2.06,-2.38
357,0.57,-1.37,-2.07,-2.39
358,0.58,-1.38,-2.08,-2.4
359,0.59,-1.39,-2.1,-2.41
360,0.6,-1.4,-2.11,-2.42
361,0.61,-1.41,-2.12,-2.44
362,0.62,-1.43,-2.13,-2.45
363,0.63,-1.44,-2.14,-2.46
364,0.64,-1.46,-2.15,-2.47
365,0.65,-1.47,-2.16,-2.48
366,0.66,-1.48,-2.17,-2.49
367,0.67,-1.49,-2.18,-2.5
368,0.68,-1.5,-2.2,-2.52
369,0.69,-1.51,-2.21,-2.53
370,0.7,-1.52,-2.22,-2.54
371,0.71,-1.54,-2.23,-2.55
372,0.72,-1.55,-2.24,-2.56
373,0.73,-1.56,-2.25,-2.57
374,0.74,-1.57,-2.26,-2.58
375,0.75,-1.58,-2.27,-2.59
376,0.76,-1.59,-2.28,-2.6
377,0.77,-1.6,-2.29,-2.61
378,0.78,-1.61,-2.3,-2.62
379,0.79,-1.63,-2.32,-2.64
380,0.8,-1.64,-2.33,-2.65
381,0.81,-1.65,-2.34,-2.66
382,0.82,-1.66,-2.35,-2.67
383,0.83,-1.67,-2.36,-2.68
384,0.84,-1.68,-2.37,-2.69
385,0.85,-1.69,-2.38,-2.7
386,0.86,-1.7,-2.39,-2.71
387,0.87,-1.71,-2.41,-2.72
388,0.88,-1.72,-2.42,-2.73
389,0.89,-1.73,-2.43,-2.74
390,0.9,-1.74,-2.44,-2.75
391,0.91,-1.75,-2.45,-2.76
392,0.92,-1.77,-2.46,-2.77
393,0.93,-1.78,-2.47,-2.78
394,0.94,-1.79,-2.48,-2.79
395,0.95,-1.8,-2.49,-2.8
396,0.96,-1.81,-2.5,-2.81
397,0.97,-1.82,-2.51,-2.82
398,0.98,-1.83,-2.52,-2.83
399,0.99,-1.84,-2.53,-2.84
400,1.0,-1.85,-2.54,-2.85
401,1.01,-1.87,-2.55,-2.86
402,1.02,-1.88,-2.56,-2.87
403,1.03,-1.89,-2.57,-2.88
404,1.04,-1.9,-2.58,-2.89
405,1.05,-1.91,-2.59,-2.9
406,1.06,-1.92,-2.6,-2.91
407,1.07,-1.93,-2.61,-2.92
408,1.08,-1.94,-2.62,-2.93
409,1.09,-1.95,-2.63,-2.94
410,1.1,-1.96,-2.64,-2.95
411,1.11,-1.97,-2.65,-2.96
412,1.12,-1.98,-2.66,-2.97
413,1.13,-1.99,-2.67,-2.98
414,1.14,-2.0,-2.68,-2.99
415,1.15,-2.01,-2.69,-3.0
416,1.16,-2.02,-2.7,-3.01
417,1.17,-2.03,-2.71,-3.02
418,1.18,-2.04,-2.72,-3.03
419,1.19,-2.05,-2.73,-3.04
420,1.2,-2.06,-2.74,-3.05
421,1.21,-2.07,-2.75,-3.06
422,1.22,-2.08,-2.76,-3.07
423,1.23,-2.09,-2.77,-3.08
424,1.24,-2.1,-2.78,-3.09
425,1.25,-2.11,-2.79,-3.1
426,1.26,-2.12,-2.8,-3.11
427,1.27,-2.13,-2.81,-3.12
428,1.28,-2.14,-2.82,-3.13
429,1.29,-2.16,-2.83,-3.14
430,1.3,-2.17,-2.84,-3.15
431,1.31,-2.18,-2.85,-3.16
432,1.32,-2.19,-2.86,-3.17
433,1.33,-2.2,-2.87,-3.18
434,1.34,-2.21,-2.88,-3.19
435,1.35,-2.22,-2.89,-3.2
436,1.36,-2.23,-2.9,-3.21
437,1.37,-2.24,-2.91,-3.22
438,1.38,-2.25,-2.92,-3.23
439,1.39,-2.26,-2.93,-3.24
440,1.4,-2.27,-2.94,-3.25
441,1.41,-2.28,-2.95,-3.26
442,1.42,-2.29,-2.96,-3.27
443,1.43,-2.3,-2.97,-3.28
444,1.44,-2.31,-2.98,-3.29
445,1.45,-2.32,-2.99,-3.3
446,1.46,-2.33,-3.0,-3.31
447,1.47,-2.34,-3.01,-3.32
448,1.48,-2.35,-3.02,-3.33
449,1.49,-2.36,-3.03,-3.34
450,1.5,-2.37,-3.04,-3.35
451,1.51,-2.38,-3.05,-3.36
452,1.52,-2.39,-3.06,-3.37
453,1.53,-2.4,-3.07,-3.38
454,1.54,-2.41,-3.08,-3.39
455,1.55,-2.42,-3.09,-3.4
456,1.56,-2.43,-3.1,-3.41
457,1.57,-2.44,-3.11,-3.42
458,1.58,-2.45,-3.12,-3.43
459,1.59,-2.46,-3.13,-3.44
460,1.6,-2.47,-3.14,-3.45
461,1.61,-2.48,-3.15,-3.46
462,1.62,-2.49,-3.16,-3.47
463,1.63,-2.5,-3.17,-3.48
464,1.64,-2.51,-3.18,-3.49
465,1.65,-2.52,-3.19,-3.5
466,1.66,-2.53,-3.2,-3.51
467,1.67,-2.54,-3.21,-3.52
468,1.68,-2.55,-3.22,-3.53
469,1.69,-2.56,-3.23,-3.54
470,1.7,-2.57,-3.24,-3.55
471,1.71,-2.58,-3.25,-3.56
472,1.72,-2.59,-3.26,-3.57
473,1.73,-2.6,-3.27,-3.58
474,1.74,-2.61,-3.28,-3.59
475,1.75,-2.62,-3.29,-3.6
476,1.76,-2.63,-3.3,-3.61
477,1.77,-2.64,-3.31,-3.62
478,1.78,-2.65,-3.32,-3.63
479,1.79,-2.66,-3.33,-3.64
480,1.8,-2.67,-3.34,-3.65
481,1.81,-2.68,-3.35,-3.66
482,1.82,-2.69,-3.36,-3.67
483,1.83,-2.7,-3.37,-3.68
484,1.84,-2.71,-3.38,-3.69
485,1.85,-2.72,-3.39,-3.7
486,1.86,-2.73,-3.4,-3.71
487,1.87,-2.74,-3.41,-3.72
488,1.88,-2.75,-3.42,-3.73
489,1.89,-2.76,-3.43,-3.74
490,1.9,-2.77,-3.44,-3.75
491,1.91,-2.78,-3.45,-3.76
492,1.92,-2.79,-3.46,-3.77
493,1.93,-2.8,-3.47,-3.78
494,1.94,-2.81,-3.48,-3.79
495,1.95,-2.82,-3.49,-3.8
496,1.96,-2.83,-3.5,-3.81
497,1.97,-2.84,-3.51,-3.82
498,1.98,-2.85,-3.52,-3.83
499,1.99,-2.86,-3.53,-3.84
500,2.0,-2.87,-3.54,-3.85
501,2.01,-2.88,-3.55,-3.86
502,2.02,-2.89,-3.56,-3.87
503,2.03,-2.9,-3.57,-3.88
504,2.04,-2.91,-3.58,-3.89
505,2.05,-2.92,-3.59,-3.9
506,2.06,-2.93,-3.6,-3.91
507,2.07,-2.94,-3.61,-3.92
508,2.08,-2.95,-3.62,-3.93
509,2.09,-2.96,-3.63,-3.94
510,2.1,-2.97,-3.64,-3.95
511,2.11,-2.98,-3.65,-3.96
512,2.12,-2.99,-3.66,-3.97
513,2.13,-3.0,-3.67,-3.98
514,2.14,-3.01,-3.68,-3.99
515,2.15,-3.02,-3.69,-4.0
516,2.16,-3.03,-3.7,-4.01
517,2.17,-3.04,-3.71,-4.02
518,2.18,-3.05,-3.72,-4.03
519,2.19,-3.06,-3.73,-4.04
520,2.2,-3.07,-3.74,-4.05
521,2.21,-3.08,-3.75,-4.06
522,2.22,-3.09,-3.76,-4.07
523,2.23,-3.1,-3.77,-4.08
524,2.24,-3.11,-3.78,-4.09
525,2.25,-3.12,-3.79,-4.1
526,2.26,-3.13,-3.8,-4.11
527,2.27,-3.14,-3.81,-4.12
528,2.28,-3.15,-3.82,-4.13
529,2.29,-3.16,-3.83,-4.14
530,2.3,-3.17,-3.84,-4.15
531,2.31,-3.18,-3.85,-4.16
532,2.32,-3.19,-3.86,-4.17
533,2.33,-3.2,-3.87,-4.18
534,2.34,-3.21,-3.88,-4.19
535,2.35,-3.22,-3.89,-4.2
536,2.36,-3.23,-3.9,-4.21
537,2.37,-3.24,-3.91,-4.22
538,2.38,-3.25,-3.92,-4.23
539,2.39,-3.26,-3.93,-4.24
540,2.4,-3.27,-3.94,-4.25
541,2.41,-3.28,-3.95,-4.26
542,2.42,-3.29,-3.96,-4.27
543,2.43,-3.3,-3.97,-4.28
544,2.44,-3.31,-3.98,-4.29
545,2.45,-3.32,-3.99,-4.3
546,2.46,-3.33,-4.0,-4.31
547,2.47,-3.34,-4.01,-4.32
548,2.48,-3.35,-4.02,-4.33
549,2.49,-3.36,-4.03,-4.34
550,2.5,-3.37,-4.04,-4.35
551,2.51,-3.38,-4.05,-4.36
552,2.52,-3.39,-4.06,-4.37
553,2.53,-3.4,-4.07,-4.38
554,2.54,-3.41,-4.08,-4.39
555,2.55,-3.42,-4.09,-4.4
556,2.56,-3.43,-4.1,-4.41
557,2.57,-3.44,-4.11,-4.42
558,2.58,-3.45,-4.12,-4.43
559,2.59,-3.46,-4.13,-4.44
560,2.6,-3.47,-4.14,-4.45
561,2.61,-3.48,-4.15,-4.46
562,2.62,-3.49,-4.16,-4.47
563,2.63,-3.5,-4.17,-4.48
564,2.64,-3.51,-4.18,-4.49
565,2.65,-3.52,-4.19,-4.5
566,2.66,-3.53,-4.2,-4.51
567,2.67,-3.54,-4.21,-4.52
568,2.68,-3.55,-4.22,-4.53
569,2.69,-3.56,-4.23,-4.54
570,2.7,-3.57,-4.24,-4.55
571,2.71,-3.58,-4.25,-4.56
572,2.72,-3.59,-4.26,-4.57
573,2.73,-3.6,-4.27,-4.58
574,2.74,-3.61,-4.28,-4.59
575,2.75,-3.62,-4.29,-4.6
576,2.76,-3.63,-4.3,-4.61
577,2.77,-3.64,-4.31,-4.62
578,2.78,-3.65,-4.32,-4.63
579,2.79,-3.66,-4.33,-4.64
580,2.8,-3.67,-4.34,-4.65
581,2.81,-3.68,-4.35,-4.66
582,2.82,-3.69,-4.36,-4.67
583,2.83,-3.7,-4.37,-4.68
584,2.84,-3.71,-4.38,-4.69
585,2.85,-3.72,-4.39,-4.7
586,2.86,-3.73,-4.4,-4.71
587,2.87,-3.74,-4.41,-4.72
588,2.88,-3.75,-4.42,-4.73
589,2.89,-3.76,-4.43,-4.74
590,2.9,-3.77,-4.44,-4.75
591,2.91,-3.78,-4.45,-4.76
592,2.92,-3.79,-4.46,-4.77
593,2.93,-3.8,-4.47,-4.78
594,2.94,-3.81,-4.48,-4.79
595,2.95,-3.82,-4.49,-4.8
596,2.96,-3.83,-4.5,-4.81
597,2.97,-3.84,-4.51,-4.82
598,2.98,-3.85,-4.52,-4.83
599,2.99,-3.86,-4.53,-4.84


==> PythonFigures/Jupyter/expert_gaussian.csv <==
0,10.0,-2.5330810546875,0.33053259055999984
1,25.0,-2.9637451171875,0.25069413347707936
2,50.0,-3.24755859375,0.2104123812022305
3,100.0,-3.50439453125,0.1808943544168624
4,250.0,-3.81787109375,0.15324320805813407
5,500.0,-4.03656005859375,0.13516713946759573
6,750.0,-4.15802001953125,0.12805763625132016
7,1000.0,-4.24102783203125,0.12375927384483454


==> PythonFigures/Jupyter/expert_laplace.csv <==
0,10.0,-3.03173828125,0.8697996706745004
1,25.0,-3.91357421875,0.8950503866825912
2,50.0,-4.58587646484375,0.895547832213806
3,100.0,-5.2774658203125,0.9076724822115665
4,250.0,-6.18780517578125,0.905694418040337
5,500.0,-6.87139892578125,0.8984069451751964
6,750.0,-7.28564453125,0.9064068665758711
7,1000.0,-7.57958984375,0.9166424403803646


==> PythonFigures/Jupyter/expert_pareto.csv <==
0,10.0,-2.5997314453125,0.892353524877314
1,25.0,-3.69287109375,1.313118350068872
2,50.0,-4.82269287109375,1.7549258810407622
3,100.0,-6.31170654296875,2.286640939504995
4,250.0,-8.988739013671875,3.251922907051302
5,500.0,-11.7535400390625,4.2165813475898375
6,750.0,-13.77996826171875,4.959221612602505
7,1000.0,-15.39404296875,5.477134017171551


==> PythonFigures/Jupyter/r_beta_normal_10_3.csv <==
0,-5.0,-1.5467209560731374,-0.8204307569903344
1,-4.99,-1.5467209560731374,-0.8204307569903344
2,-4.98,-1.5467209560731374,-0.8204307569903344
3,-4.97,-1.5467209560731374,-0.8204307569903344
4,-4.96,-1.5467209560731374,-0.8204307569903344
5,-4.95,-1.5467209560731374,-0.8204307569903344
6,-4.94,-1.5467209560731374,-0.8204307569903344
7,-4.93,-1.5467209560731374,-0.8204307569903344
8,-4.92,-1.5467209560731374,-0.8204307569903344
9,-4.91,-1.5467209560731374,-0.8204307569903344
10,-4.9,-1.5467209560731374,-0.8204307569903344
11,-4.89,-1.5467209560731374,-0.8204307569903344
12,-4.88,-1.5467209560731374,-0.8204307569903344
13,-4.87,-1.5467209560731374,-0.8204307569903344
14,-4.86,-1.5467209560731374,-0.8204307569903344
15,-4.85,-1.5467209560731374,-0.8204307569903344
16,-4.84,-1.5467209560731374,-0.8204307569903344
17,-4.83,-1.5467209560731374,-0.8204307569903344
18,-4.82,-1.5467209560731374,-0.8204307569903344
19,-4.81,-1.5467209560731374,-0.8204307569903344
20,-4.8,-1.5467209560731374,-0.8204307569903344
21,-4.79,-1.5467209560731374,-0.8204307569903344
22,-4.78,-1.5467209560731374,-0.8204307569903344
23,-4.77,-1.5467209560731374,-0.8204307569903344
24,-4.76,-1.5467209560731374,-0.8204307569903344
25,-4.75,-1.5467209560731374,-0.8204307569903344
26,-4.74,-1.5467209560731374,-0.8204307569903344
27,-4.73,-1.5467209560731374,-0.8204307569903344
28,-4.72,-1.5467209560731374,-0.8204307569903344
29,-4.71,-1.5467209560731374,-0.8204307569903344
30,-4.7,-1.5467209560731374,-0.8204307569903344
31,-4.69,-1.5467209560731374,-0.8204307569903344
32,-4.68,-1.5467209560731374,-0.8204307569903344
33,-4.67,-1.5467209560731374,-0.8204307569903344
34,-4.66,-1.5467209560731374,-0.8204307569903344
35,-4.65,-1.5467209560731374,-0.8204307569903344
36,-4.64,-1.5467209560731374,-0.8204307569903344
37,-4.63,-1.5467209560731374,-0.8204307569903344
38,-4.62,-1.5467209560731374,-0.8204307569903344
39,-4.61,-1.5467209560731374,-0.8204307569903344
40,-4.6,-1.5467209560731374,-0.8204307569903344
41,-4.59,-1.5467209560731374,-0.8204307569903344
42,-4.58,-1.5467209560731374,-0.8204307569903344
43,-4.57,-1.5467209560731374,-0.8204307569903344
44,-4.56,-1.5467209560731374,-0.8204307569903344
45,-4.55,-1.5467209560731374,-0.8204307569903344
46,-4.54,-1.5467209560731374,-0.8204307569903344
47,-4.53,-1.5467209560731374,-0.8204307569903344
48,-4.52,-1.5467209560731374,-0.8204307569903344
49,-4.51,-1.5467209560731374,-0.8204307569903344
50,-4.5,-1.5467209560731374,-0.8204307569903344
51,-4.49,-1.5467209560731374,-0.8204307569903344
52,-4.48,-1.5467209560731374,-0.8204307569903344
53,-4.47,-1.5467209560731374,-0.8204307569903344
54,-4.46,-1.5467209560731374,-0.8204307569903344
55,-4.45,-1.5467209560731374,-0.8204307569903344
56,-4.44,-1.5467209560731374,-0.8204307569903344
57,-4.43,-1.5467209560731374,-0.8204307569903344
58,-4.42,-1.5467209560731374,-0.8204307569903344
59,-4.41,-1.5467209560731374,-0.8204307569903344
60,-4.4,-1.5467209560731374,-0.8204307569903344
61,-4.39,-1.5467209560731374,-0.8204307569903344
62,-4.38,-1.5467209560731374,-0.8204307569903344
63,-4.37,-1.5467209560731374,-0.8204307569903344
64,-4.36,-1.5467209560731374,-0.8204307569903344
65,-4.35,-1.5467209560731374,-0.8204307569903344
66,-4.34,-1.5467209560731374,-0.8204307569903344
67,-4.33,-1.5467209560731374,-0.8204307569903344
68,-4.32,-1.5467209560731374,-0.8204307569903344
69,-4.31,-1.5467209560731374,-0.8204307569903344
70,-4.3,-1.5467209560731374,-0.8204307569903344
71,-4.29,-1.5467209560731374,-0.8204307569903344
72,-4.28,-1.5467209560731374,-0.8204307569903344
73,-4.27,-1.5467209560731374,-0.8204307569903344
74,-4.26,-1.5467209560731374,-0.8204307569903344
75,-4.25,-1.5467209560731374,-0.8204307569903344
76,-4.24,-1.5467209560731374,-0.8204307569903344
77,-4.23,-1.5467209560731374,-0.8204307569903344
78,-4.22,-1.5467209560731374,-0.8204307569903344
79,-4.21,-1.5467209560731374,-0.8204307569903344
80,-4.2,-1.5467209560731374,-0.8204307569903344
81,-4.19,-1.5467209560731374,-0.8204307569903344
82,-4.18,-1.5467209560731374,-0.8204307569903344
83,-4.17,-1.5467209560731374,-0.8204307569903344
84,-4.16,-1.5467209560731374,-0.8204307569903344
85,-4.15,-1.5467209560731374,-0.8204307569903344
86,-4.14,-1.5467209560731374,-0.8204307569903344
87,-4.13,-1.5467209560731374,-0.8204307569903344
88,-4.12,-1.5467209560731374,-0.8204307569903344
89,-4.11,-1.5467209560731374,-0.8204307569903344
90,-4.1,-1.5467209560731374,-0.8204307569903344
91,-4.09,-1.5467209560731374,-0.8204307569903344
92,-4.08,-1.5467209560731374,-0.8204307569903344
93,-4.07,-1.5467209560731374,-0.8204307569903344
94,-4.06,-1.5467209560731374,-0.8204307569903344
95,-4.05,-1.5467209560731374,-0.8204307569903344
96,-4.04,-1.5467209560731374,-0.8204307569903344
97,-4.03,-1.5467209560731374,-0.8204307569903344
98,-4.02,-1.5467209560731374,-0.8204307569903344
99,-4.01,-1.5467209560731374,-0.8204307569903344
100,-4.0,-1.5467209560731374,-0.8204307569903344
101,-3.99,-1.5467209560731374,-0.8204307569903344
102,-3.98,-1.5467209560731374,-0.8204307569903344
103,-3.97,-1.5467209560731374,-0.8204307569903344
104,-3.96,-1.5467209560731374,-0.8204307569903344
105,-3.95,-1.5467209560731374,-0.8204307569903344
106,-3.94,-1.5467209560731374,-0.8204307569903344
107,-3.93,-1.5467209560731374,-0.8204307569903344
108,-3.92,-1.5467209560731374,-0.8204307569903344
109,-3.91,-1.5467209560731374,-0.8204307569903344
110,-3.9,-1.5467209560731374,-0.8204307569903344
111,-3.89,-1.5467209560731374,-0.8204307569903344
112,-3.88,-1.5467209560731374,-0.8204307569903344
113,-3.87,-1.5467209560731374,-0.8204307569903344
114,-3.86,-1.5467209560731374,-0.8204307569903344
115,-3.85,-1.5467209560731374,-0.8204307569903344
116,-3.84,-1.5467209560731374,-0.8204307569903344
117,-3.83,-1.5467209560731374,-0.8204307569903344
118,-3.82,-1.5467209560731374,-0.8204307569903344
119,-3.81,-1.5467209560731374,-0.8204307569903344
120,-3.8,-1.5467209560731374,-0.8204307569903344
121,-3.79,-1.5467209560731374,-0.8204307569903344
122,-3.78,-1.5467209560731374,-0.8204307569903344
123,-3.77,-1.5467209560731374,-0.8204307569903344
124,-3.76,-1.5467209560731374,-0.8204307569903344
125,-3.75,-1.5467209560731374,-0.8204307569903344
126,-3.74,-1.5467209560731374,-0.8204307569903344
127,-3.73,-1.5467209560731374,-0.8204307569903344
128,-3.72,-1.5467209560731374,-0.8204307569903344
129,-3.71,-1.5467209560731374,-0.8204307569903344
130,-3.7,-1.5467209560731374,-0.8204307569903344
131,-3.69,-1.5467209560731374,-0.8204307569903344
132,-3.68,-1.5467209560731374,-0.8204307569903344
133,-3.67,-1.5467209560731374,-0.8204307569903344
134,-3.66,-1.5467209560731374,-0.8204307569903344
135,-3.65,-1.5467209560731374,-0.8204307569903344
136,-3.64,-1.5467209560731374,-0.8204307569903344
137,-3.63,-1.5467209560731374,-0.8204307569903344
138,-3.62,-1.5467209560731374,-0.8204307569903344
139,-3.61,-1.5467209560731374,-0.8204307569903344
140,-3.6,-1.5467209560731374,-0.8204307569903344
141,-3.59,-1.5467209560731374,-0.8204307569903344
142,-3.58,-1.5467209560731374,-0.8204307569903344
143,-3.57,-1.5467209560731374,-0.8204307569903344
144,-3.56,-1.5467209560731374,-0.8204307569903344
145,-3.55,-1.5467209560731374,-0.8204307569903344
146,-3.54,-1.5467209560731374,-0.8204307569903344
147,-3.53,-1.5467209560731374,-0.8204307569903344
148,-3.52,-1.5467209560731374,-0.8204307569903344
149,-3.51,-1.5467209560731374,-0.8204307569903344
150,-3.5,-1.5467209560731374,-0.8204307569903344
151,-3.49,-1.5467209560731374,-0.8204307569903344
152,-3.48,-1.5467209560731374,-0.8204307569903344
153,-3.47,-1.5467209560731374,-0.8204307569903344
154,-3.46,-1.5467209560731374,-0.8204307569903344
155,-3.45,-1.5467209560731374,-0.8204307569903344
156,-3.44,-1.5467209560731374,-0.8204307569903344
157,-3.43,-1.5467209560731374,-0.8204307569903344
158,-3.42,-1.5467209560731374,-0.8204307569903344
159,-3.41,-1.5467209560731374,-0.8204307569903344
160,-3.4,-1.5467209560731374,-0.8204307569903344
161,-3.39,-1.5467209560731374,-0.8204307569903344
162,-3.38,-1.5467209560731374,-0.8204307569903344
163,-3.37,-1.5467209560731374,-0.8204307569903344
164,-3.36,-1.5467209560731374,-0.8204307569903344
165,-3.35,-1.5467209560731374,-0.8204307569903344
166,-3.34,-1.5467209560731374,-0.8204307569903344
167,-3.33,-1.5467209560731374,-0.8204307569903344
168,-3.32,-1.5467209560731374,-0.8204307569903344
169,-3.31,-1.5467209560731374,-0.8204307569903344
170,-3.3,-1.5467209560731374,-0.8204307569903344
171,-3.29,-1.5467209560731374,-0.8204307569903344
172,-3.28,-1.5467209560731374,-0.8204307569903344
173,-3.27,-1.5467209560731374,-0.8204307569903344
174,-3.26,-1.5467209560731374,-0.8204307569903344
175,-3.25,-1.5467209560731374,-0.8204307569903344
176,-3.24,-1.5467209560731374,-0.8204307569903344
177,-3.23,-1.5467209560731374,-0.8204307569903344
178,-3.22,-1.5467209560731374,-0.8204307569903344
179,-3.21,-1.5467209560731374,-0.8204307569903344
180,-3.2,-1.5467209560731374,-0.8204307569903344
181,-3.19,-1.5467209560731374,-0.8204307569903344
182,-3.18,-1.5467209560731374,-0.8204307569903344
183,-3.17,-1.5467209560731374,-0.8204307569903344
184,-3.16,-1.5467209560731374,-0.8204307569903344
185,-3.15,-1.5467209560731374,-0.8204307569903344
186,-3.14,-1.5467209560731374,-0.8204307569903344
187,-3.13,-1.5467209560731374,-0.8204307569903344
188,-3.12,-1.5467209560731374,-0.8204307569903344
189,-3.11,-1.5467209560731374,-0.8204307569903344
190,-3.1,-1.5467209560731374,-0.8204307569903344
191,-3.09,-1.5467209560731374,-0.8204307569903344
192,-3.08,-1.5467209560731374,-0.8204307569903344
193,-3.07,-1.5467209560731374,-0.8204307569903344
194,-3.06,-1.5467209560731374,-0.8204307569903344
195,-3.05,-1.5467209560731374,-0.8204307569903344
196,-3.04,-1.5467209560731374,-0.8204307569903344
197,-3.03,-1.5467209560731374,-0.8204307569903344
198,-3.02,-1.5467209560731374,-0.8204307569903344
199,-3.01,-1.5467209560731374,-0.8204307569903344
200,-3.0,-1.5467209560731374,-0.8204307569903344
201,-2.99,-1.5467209560731374,-0.8204307569903344
202,-2.98,-1.5467209560731374,-0.8204307569903344
203,-2.97,-1.5467209560731374,-0.8204307569903344
204,-2.96,-1.5467209560731374,-0.8204307569903344
205,-2.95,-1.5467209560731374,-0.8204307569903344
206,-2.94,-1.5467209560731374,-0.8204307569903344
207,-2.93,-1.5467209560731374,-0.8204307569903344
208,-2.92,-1.5467209560731374,-0.8204307569903344
209,-2.91,-1.5467209560731374,-0.8204307569903344
210,-2.9,-1.5467209560731374,-0.8204307569903344
211,-2.89,-1.5467209560731374,-0.8204307569903344
212,-2.88,-1.5467209560731374,-0.8204307569903344
213,-2.87,-1.5467209560731374,-0.8204307569903344
214,-2.86,-1.5467209560731374,-0.8204307569903344
215,-2.85,-1.5467209560731374,-0.8204307569903344
216,-2.84,-1.5467209560731374,-0.8204307569903344
217,-2.83,-1.5467209560731374,-0.8204307569903344
218,-2.82,-1.5467209560731374,-0.8204307569903344
219,-2.81,-1.5467209560731374,-0.8204307569903344
220,-2.8,-1.5467209560731374,-0.8204307569903344
221,-2.79,-1.5467209560731374,-0.8204307569903344
222,-2.78,-1.5467209560731374,-0.8204307569903344
223,-2.77,-1.5467209560731374,-0.8204307569903344
224,-2.76,-1.5467209560731374,-0.8204307569903344
225,-2.75,-1.5467209560731374,-0.8204307569903344
226,-2.74,-1.5467209560731374,-0.8204307569903344
227,-2.73,-1.5467209560731374,-0.8204307569903344
228,-2.72,-1.5467209560731374,-0.8204307569903344
229,-2.71,-1.5467209560731374,-0.8204307569903344
230,-2.7,-1.5467209560731374,-0.8204307569903344
231,-2.69,-1.5467209560731374,-0.8204307569903344
232,-2.68,-1.5467209560731374,-0.8204307569903344
233,-2.67,-1.5467209560731374,-0.8204307569903344
234,-2.66,-1.5467209560731374,-0.8204307569903344
235,-2.65,-1.5467209560731374,-0.8204307569903344
236,-2.64,-1.545987149792918,-0.8204307569903344
237,-2.63,-1.545987149792918,-0.8204307569903344
238,-2.62,-1.545987149792918,-0.8204307569903344
239,-2.61,-1.545987149792918,-0.8204307569903344
240,-2.6,-1.545987149792918,-0.8204307569903344
241,-2.59,-1.545987149792918,-0.8204307569903344
242,-2.58,-1.545987149792918,-0.8204307569903344
243,-2.57,-1.545987149792918,-0.8204307569903344
244,-2.56,-1.545987149792918,-0.8203403486574767
245,-2.55,-1.5447083497028582,-0.8203403486574767
246,-2.54,-1.5447083497028582,-0.8203403486574767
247,-2.53,-1.5434596398306208,-0.8203403486574767
248,-2.52,-1.5434596398306208,-0.8203403486574767
249,-2.51,-1.5434485880034141,-0.8203403486574767
250,-2.5,-1.5434485880034141,-0.8203403486574767
251,-2.49,-1.5434485880034141,-0.8203403486574767
252,-2.48,-1.5434485880034141,-0.8203403486574767
253,-2.47,-1.5434485880034141,-0.8203403486574767
254,-2.46,-1.5434485880034141,-0.8203403486574767
255,-2.45,-1.5434485880034141,-0.8203403486574767
256,-2.44,-1.5434485880034141,-0.8203403486574767
257,-2.43,-1.5416096078004977,-0.8203403486574767
258,-2.42,-1.5410032619753244,-0.8203403486574767
259,-2.41,-1.540084739310443,-0.8203403486574767
260,-2.4,-1.538965651486507,-0.8203403486574767
261,-2.39,-1.538965651486507,-0.8203403486574767
262,-2.38,-1.538965651486507,-0.8203403486574767
263,-2.37,-1.5373184097735089,-0.8203403486574767
264,-2.36,-1.5373184097735089,-0.8203403486574767
265,-2.35,-1.5373184097735089,-0.8203403486574767
266,-2.34,-1.536271120663742,-0.8203403486574767
267,-2.33,-1.5355137562123538,-0.8203403486574767
268,-2.32,-1.5355137562123538,-0.8203403486574767
269,-2.31,-1.5352888445263313,-0.8203403486574767
270,-2.3,-1.5352437492640008,-0.8203403486574767
271,-2.29,-1.5334660649755776,-0.8203403486574767
272,-2.28,-1.5334660649755776,-0.8203403486574767
273,-2.27,-1.5294881931544992,-0.8203403486574767
274,-2.26,-1.5280520567357065,-0.8203403486574767
275,-2.25,-1.5266035941115028,-0.8191162970841879
276,-2.24,-1.5251956567125244,-0.817224890260157
277,-2.23,-1.5232936282395686,-0.817224890260157
278,-2.22,-1.520464848578649,-0.817224890260157
279,-2.21,-1.520464848578649,-0.817224890260157
280,-2.2,-1.520464848578649,-0.8163662618453105
281,-2.19,-1.5187128712664142,-0.8163662618453105
282,-2.18,-1.5167792423829407,-0.8163662618453105
283,-2.17,-1.5167792423829407,-0.8163662618453105
284,-2.16,-1.5167411673263267,-0.8163662618453105
285,-2.15,-1.5157106918891519,-0.8163662618453105
286,-2.14,-1.5157106918891519,-0.8163662618453105
287,-2.13,-1.5146832843826858,-0.8163662618453105
288,-2.12,-1.5137597905040563,-0.8163662618453105
289,-2.11,-1.5130511496561216,-0.8163662618453105
290,-2.1,-1.5107665233550733,-0.8163662618453105
291,-2.09,-1.5088397100687923,-0.8163662618453105
292,-2.08,-1.5049500124289867,-0.8163662618453105
293,-2.07,-1.5018404931347993,-0.8163662618453105
294,-2.06,-1.5008112959502231,-0.8155999800107012
295,-2.05,-1.4981100742413562,-0.8155999800107012
296,-2.04,-1.4981100742413562,-0.8155999800107012
297,-2.03,-1.4975366093387312,-0.8155999800107012
298,-2.02,-1.4974031255576796,-0.8155999800107012
299,-2.01,-1.4966547048612695,-0.8154755230193592
300,-2.0,-1.4963809937274557,-0.8144446233613389
301,-1.99,-1.4931378783489158,-0.8141921709083193
302,-1.98,-1.491755199099847,-0.8141921709083193
303,-1.97,-1.4867211303575167,-0.8141921709083193
304,-1.96,-1.485135620069987,-0.8141921709083193
305,-1.95,-1.4828279116170058,-0.8123151365222849
306,-1.94,-1.4798785424739553,-0.8123151365222849
307,-1.93,-1.4774357242558134,-0.81106027159579
308,-1.92,-1.4756673622143668,-0.8110299392810091
309,-1.91,-1.4734595778330433,-0.8110299392810091
310,-1.9,-1.468938459967327,-0.8110299392810091
311,-1.89,-1.4657939635921748,-0.8099456815392868
312,-1.88,-1.4633672293578697,-0.8099456815392868
313,-1.87,-1.4617051895108186,-0.8095130900288344
314,-1.86,-1.4564433962741308,-0.8092658048859954
315,-1.85,-1.4528151472016861,-0.8091297972549328
316,-1.84,-1.4522780584262025,-0.8047923783556032
317,-1.83,-1.4487882406279342,-0.8047923783556032
318,-1.82,-1.4469937675802627,-0.802044476681893
319,-1.81,-1.4449791386582485,-0.8013538797681375
320,-1.8,-1.440308461280984,-0.7988184088805477
321,-1.79,-1.4355822418867792,-0.7988184088805477
322,-1.78,-1.4311043880962828,-0.7988184088805477
323,-1.77,-1.422933072641771,-0.7988184088805477
324,-1.76,-1.422436313764438,-0.7988184088805477
325,-1.75,-1.420855472868927,-0.7988184088805477
326,-1.74,-1.4125334247922454,-0.7987801452495894
327,-1.73,-1.407383492280081,-0.7970583587253947
328,-1.72,-1.3982841841365996,-0.7959457189163727
329,-1.71,-1.3946925359204296,-0.795489612630124
330,-1.7,-1.3921970844368596,-0.7919726499826264
331,-1.69,-1.386123398773492,-0.7919726499826264
332,-1.68,-1.3853088455536318,-0.7915346081936151
333,-1.67,-1.3785346407771382,-0.7912348340410864
334,-1.66,-1.3738539218994965,-0.7912348340410864
335,-1.65,-1.3647779011280927,-0.7897913990916468
336,-1.64,-1.3624376356471408,-0.7897913990916468
337,-1.63,-1.3519787863212451,-0.789180517545737
338,-1.62,-1.3503218895513538,-0.787874075638199
339,-1.61,-1.3390127756608208,-0.787874075638199
340,-1.6,-1.3340468973030297,-0.787874075638199
341,-1.59,-1.329776294548604,-0.7845798010706888
342,-1.58,-1.3260783038791673,-0.7845798010706888
343,-1.57,-1.322850010631977,-0.7802403175102024
344,-1.56,-1.3154823163647067,-0.7802403175102024
345,-1.55,-1.3101882667760603,-0.7768925260948976
346,-1.54,-1.3042179893974488,-0.7726414715999023
347,-1.53,-1.299913258906558,-0.7714449564286258
348,-1.52,-1.2949389471863961,-0.769815041576331
349,-1.51,-1.2870053342097363,-0.7695273947877027
350,-1.5,-1.2828074103989033,-0.7695273947877027
351,-1.49,-1.274663730490444,-0.7674722640372722
352,-1.48,-1.2678097028694906,-0.7674722640372722
353,-1.47,-1.2633767246845033,-0.7674722640372722
354,-1.46,-1.260435999711424,-0.7674722640372722
355,-1.45,-1.25246742011443,-0.7662441936500437
356,-1.44,-1.2473785675070959,-0.7661361018613384
357,-1.43,-1.2406528574687592,-0.7644595014554122
358,-1.42,-1.2330002589997546,-0.7632425574663385
359,-1.41,-1.2272346118509232,-0.7626245308716719
360,-1.4,-1.2237564098009281,-0.7626245308716719
361,-1.39,-1.2192760942115421,-0.7586455872826988
362,-1.38,-1.2156569549750418,-0.7586455872826988
363,-1.37,-1.211999882033748,-0.7558318913862296
364,-1.36,-1.2064847283688367,-0.7551552316558321
365,-1.35,-1.202358983334337,-0.7549667206706535
366,-1.34,-1.1982788193091916,-0.7521244149146752
367,-1.33,-1.1909775531548268,-0.7513689257782543
368,-1.32,-1.183400210582417,-0.7508577127027372
369,-1.31,-1.1804066731171787,-0.7460688071658647
370,-1.3,-1.1689437436146095,-0.7447631851244775
371,-1.29,-1.1594356055836526,-0.7430786958974431
372,-1.28,-1.1539520739715738,-0.7426733971534711
373,-1.27,-1.147130009209691,-0.7416432408104998
374,-1.26,-1.138539614142083,-0.7368285798609499
375,-1.25,-1.1315155330931088,-0.7368285798609499
376,-1.24,-1.1267466988252073,-0.7337183270714083
377,-1.23,-1.1130735764413684,-0.7307922398912788
378,-1.22,-1.102833561938134,-0.7257585683253456
379,-1.21,-1.0939021958826416,-0.7194711526883336
380,-1.2,-1.0869985909258608,-0.7151884761395004
381,-1.19,-1.0818217351538946,-0.713743048233623
382,-1.18,-1.0781782981913728,-0.711795372360445
383,-1.17,-1.0644309211896936,-0.7108245406945725
384,-1.16,-1.060307770212256,-0.7031301287466096
385,-1.15,-1.0535004196521842,-0.7014724362943731
386,-1.14,-1.04810255490009,-0.7001197936478645
387,-1.13,-1.0389344987960134,-0.6987422642923548
388,-1.12,-1.034203824080823,-0.6967267422029761
389,-1.11,-1.0258541231951186,-0.690413350076706
390,-1.1,-1.0181590775645213,-0.6903004964666899
391,-1.09,-1.0105619923847486,-0.6890476635303119
392,-1.08,-1.0040513907019701,-0.6821258292939077
393,-1.07,-0.9963258301615868,-0.6767037889225385
394,-1.06,-0.9892254493317822,-0.6736898784838112
395,-1.05,-0.981186340583233,-0.6727216174228603
396,-1.04,-0.9741131421318531,-0.6653693499792915
397,-1.03,-0.9673133443466924,-0.6535632923818264
398,-1.02,-0.9576671007074189,-0.6475882499306166
399,-1.01,-0.9467953898321256,-0.6434385015738237
400,-1.0,-0.9347591111718502,-0.6399023191058435
401,-0.99,-0.9270434270978661,-0.631762517095534
402,-0.98,-0.9205161477052353,-0.6247312048711581
403,-0.97,-0.9091997568395992,-0.6206063530481253
404,-0.96,-0.9004745369334727,-0.6196803007802678
405,-0.95,-0.8900441577565377,-0.6137809040033858
406,-0.94,-0.8824032564026286,-0.6092850905877273
407,-0.93,-0.8746512183208154,-0.6034536988640153
408,-0.92,-0.865191385708737,-0.6014049808401282
409,-0.91,-0.857470057988596,-0.5990456967281834
410,-0.9,-0.8515834169711561,-0.5952163130476118
411,-0.89,-0.8457902434400285,-0.5877642701154158
412,-0.88,-0.8333063485297248,-0.5818722366842403
413,-0.87,-0.8250685102996306,-0.5811358592650687
414,-0.86,-0.8160761620172707,-0.5775376880468568
415,-0.85,-0.8054201288331965,-0.5744433198927966
416,-0.84,-0.7954744134985243,-0.5734807567204568
417,-0.83,-0.7848319778513388,-0.5680173437150281
418,-0.82,-0.7762662711752575,-0.5635291001257046
419,-0.81,-0.765616675500092,-0.5516551747742111
420,-0.8,-0.7565654297624909,-0.5397953788301166
421,-0.79,-0.7499184146116987,-0.5346139988089585
422,-0.78,-0.7416520541341396,-0.5295707031919196
423,-0.77,-0.7332167812284079,-0.5294477477008371
424,-0.76,-0.7262977188403303,-0.5238960809003554
425,-0.75,-0.7187820443131412,-0.5169750969681605
426,-0.74,-0.7059356330479761,-0.5089474205958567
427,-0.73,-0.6928983346191446,-0.5054320394846858
428,-0.72,-0.6843882270141024,-0.4972924926001526
429,-0.71,-0.6720208419050331,-0.4960476473687713
430,-0.7,-0.6658586078597216,-0.49005661634212067
431,-0.69,-0.6560093280859162,-0.48189366023060476
432,-0.68,-0.6488698438013561,-0.4798496016758857
433,-0.67,-0.6405092248715053,-0.4740895414402042
434,-0.66,-0.631255810684738,-0.47132359362731074
435,-0.65,-0.6215732146521673,-0.4634481854434043
436,-0.64,-0.614087566911587,-0.457194604255962
437,-0.63,-0.6045929359804201,-0.4478440497120594
438,-0.62,-0.5974830963852321,-0.4453633412614635
439,-0.61,-0.5885875733473686,-0.4387906114505474
440,-0.6,-0.5785952986783082,-0.42718648720628405
441,-0.59,-0.5701176717519476,-0.4205345983072388
442,-0.58,-0.561106120529709,-0.4137373984969026
443,-0.57,-0.5533262061935932,-0.40800060967943186
444,-0.56,-0.5457549030300898,-0.40350501450818704
445,-0.55,-0.5329081893263893,-0.40148055594896537
446,-0.54,-0.5224246418393949,-0.3963786319801516
447,-0.53,-0.511809610637883,-0.3874137604113827
448,-0.52,-0.5025602529064326,-0.37717689278810884
449,-0.51,-0.4916636501797446,-0.3740579003157011
450,-0.5,-0.48145372833509603,-0.3716067353998885
451,-0.49,-0.47072971119026,-0.35986140141861367
452,-0.48,-0.4624253280053171,-0.3534969317605869
453,-0.47,-0.45609128056975506,-0.3452694275847043
454,-0.46,-0.44534262991441875,-0.34036225040317314
455,-0.45,-0.4348496322593878,-0.3393903212544665
456,-0.44,-0.4268507722957357,-0.3340047330103137
457,-0.43,-0.4171611672559724,-0.32738444315126336
458,-0.42,-0.4071731832081485,-0.319532335819906
459,-0.41,-0.39760712152661987,-0.3152110243960471
460,-0.4,-0.3894654149484888,-0.30576685068307385
461,-0.39,-0.3773242797829021,-0.302529133482274
462,-0.38,-0.3698712530064167,-0.291588167566184
463,-0.37,-0.35937690318937104,-0.2810964537530303
464,-0.36,-0.34942911941796484,-0.2723414398989965
465,-0.35,-0.3370587201100971,-0.26803647716678086
466,-0.34,-0.32753655661892705,-0.253125942790338
467,-0.33,-0.3207027991102243,-0.2453651377586725
468,-0.32,-0.31042846819952047,-0.23773159831615662
469,-0.31,-0.30041068628559103,-0.23324248061231784
470,-0.3,-0.29385663506265713,-0.22653725654637455
471,-0.29,-0.2869290819174133,-0.2149937640479536
472,-0.28,-0.27730380418754264,-0.2051665255731423
473,-0.27,-0.2653389508968115,-0.20299034156491513
474,-0.26,-0.25652470262503213,-0.19111882432788518
475,-0.25,-0.24700648016486756,-0.18378181058558912
476,-0.24,-0.23844710827657745,-0.1778528402247172
477,-0.23,-0.2284090512516329,-0.1680332562900712
478,-0.22,-0.21767262261429557,-0.16121473745343512
479,-0.21,-0.20724235491357385,-0.15707546529407485
480,-0.2,-0.196116149468722,-0.1527841772376304
481,-0.19,-0.1789281307731195,-0.14141977696691255
482,-0.18,-0.16903631236257768,-0.13835789924637637
483,-0.17,-0.16216412623955248,-0.12654425802013375
484,-0.16,-0.15467215906089013,-0.12134153844205427
485,-0.15,-0.14711532554847923,-0.11572089929172104
486,-0.14,-0.13858256285726214,-0.10716067837262784
487,-0.13,-0.12903798811993653,-0.09667550140177056
488,-0.12,-0.11923670914467202,-0.08860000195135764
489,-0.11,-0.1112471823026315,-0.07800269493594503
490,-0.1,-0.1018204334457318,-0.0742846904279355
491,-0.09,-0.09219084307328076,-0.06721169242907278
492,-0.08,-0.07764926316793459,-0.06295095757631988
493,-0.07,-0.06708759125695704,-0.052519399738656554
494,-0.06,-0.05514556704797013,-0.041984058109385596
495,-0.05,-0.046251132838001315,-0.03389758319172661
496,-0.04,-0.034938365092856825,-0.027818996003300518
497,-0.03,-0.02425262913371882,-0.01769707338821206
498,-0.02,-0.015486870964587758,-0.008292425733758317
499,-0.01,-0.008723274668536294,-0.0014373620334702743
500,0.0,0.0017849539521924216,0.00852468485796551
501,0.01,0.009122583478467327,0.012582286991065185
502,0.02,0.019322853971697758,0.020880930522654585
503,0.03,0.0268076110890636,0.0303019384443038
504,0.04,0.0348026255839955,0.036378736911424736
505,0.05,0.04444851798792841,0.04141756906390333
506,0.06,0.05787001746492597,0.04653291795193358
507,0.07,0.07162405398150593,0.05489386779508021
508,0.08,0.08071290120145624,0.06259626250647765
509,0.09,0.08798639286331193,0.07009815347796781
510,0.1,0.09777396874062098,0.08102678776721067
511,0.11,0.10856183922027927,0.09342791650202217
512,0.12,0.11939670580213502,0.10248034836669197
513,0.13,0.12828835982413922,0.11505468829759577
514,0.14,0.13466433137264677,0.1309303724049719
515,0.15,0.1448425691693056,0.13563514946682378
516,0.16,0.15505172003271023,0.14027951177000897
517,0.17,0.1628269237100231,0.14547445156089614
518,0.18,0.1783018228684494,0.15265614587550663
519,0.19,0.18702545222973896,0.15930669199259034
520,0.2,0.19639624179276602,0.16770190540878582
521,0.21,0.20563368413917843,0.17378337584780562
522,0.22,0.21928369202060233,0.17958382158847142
523,0.23,0.22623473235761007,0.18812559266135886
524,0.24,0.23367393893087027,0.19794281054516297
525,0.25,0.2430991645437401,0.20722481144840543
526,0.26,0.2506521404410614,0.21173285142578346
527,0.27,0.2600929841991852,0.21433217029599239
528,0.28,0.2679233016825866,0.22345733020369646
529,0.29,0.27503166926776446,0.23038858903133175
530,0.3,0.2867557835633672,0.2374009708919146
531,0.31,0.2974197125267839,0.24597032983498437
532,0.32,0.3087270840325052,0.2521572512394268
533,0.33,0.31929636702687625,0.2627014464496275
534,0.34,0.3285237250982827,0.2716107364774458
535,0.35,0.33640516378355373,0.28217219865763826
536,0.36,0.34311685629431765,0.2851241766812619
537,0.37,0.35078877829279304,0.29100264270176035
538,0.38,0.36701468457436126,0.29388491233260583
539,0.39,0.37625891974857684,0.3015914652890432
540,0.4,0.3886083276281705,0.31468079209381106
541,0.41,0.3993499317802389,0.3253734293552431
542,0.42,0.40742396587213703,0.33328186175691116
543,0.43,0.4159687513944398,0.343613549391299
544,0.44,0.42406319461213887,0.35370068687281425
545,0.45,0.4346718570915165,0.358223780089492
546,0.46,0.44419639977821623,0.3621298922357411
547,0.47,0.45158924729368705,0.3676929072140495
548,0.48,0.4617481621020506,0.3696659333377669
549,0.49,0.47059063798469775,0.3766341207154038
550,0.5,0.4803294756580261,0.3804039198605984
551,0.51,0.49421960965594147,0.38739265835739845
552,0.52,0.507931559052288,0.39015857626841854
553,0.53,0.5180879395123995,0.39847825353096533
554,0.54,0.5274897137469321,0.4047303668991362
555,0.55,0.5342108508363903,0.41250938535086745
556,0.56,0.5463620240396819,0.42240276109480046
557,0.57,0.555616579530379,0.4292678946543736
558,0.58,0.5685968513625936,0.43855056273508547
559,0.59,0.5823894235424761,0.44326853644351544
560,0.6,0.5892545171968572,0.4501055458697898
561,0.61,0.5990006783492454,0.4599965206236272
562,0.62,0.605216969040485,0.4672816902052695
563,0.63,0.6133997272267292,0.4752495152380187
564,0.64,0.6234889886593159,0.48152519654539055
565,0.65,0.6304995730250972,0.4871549414646498
566,0.66,0.6401421102918576,0.495219243683763
567,0.67,0.6491505878252949,0.5015507337738985
568,0.68,0.6578618875536398,0.5042473211082517
569,0.69,0.6631340246206453,0.508405421329541
570,0.7,0.670437748546334,0.5140036450820988
571,0.71,0.677369042840044,0.5180812279040832
572,0.72,0.6860686952363524,0.5211895186720544
573,0.73,0.694497422190882,0.5267276444791484
574,0.74,0.7001107025602262,0.5294409817503067
575,0.75,0.7070572247935352,0.5388139142052752
576,0.76,0.7174181666324514,0.545492790471056
577,0.77,0.7261293672610438,0.5507692335988099
578,0.78,0.7325789198445805,0.5605203050165004
579,0.79,0.7440295856305239,0.5718001471614266
580,0.8,0.7512567992248053,0.578439216825215
581,0.81,0.7636053702099889,0.5852871749321644
582,0.82,0.773407551297557,0.5911973723934724
583,0.83,0.7810170327712518,0.5987212412044188
584,0.84,0.7903148352130488,0.6042311346446484
585,0.85,0.8005562906128578,0.6092258246043407
586,0.86,0.8097484519066407,0.6119576267779304
587,0.87,0.8171497781628119,0.6136018057308951
588,0.88,0.8243947175513462,0.6161405998150304
589,0.89,0.8342622227379974,0.6258216002912477
590,0.9,0.8456183108947214,0.6286628172654322
591,0.91,0.8562562050263162,0.6296049096277542
592,0.92,0.8659283406497362,0.6311918548275132
593,0.93,0.8787730622438696,0.6351023352906222
594,0.94,0.88706234399399,0.6388240045055616
595,0.95,0.8935282944262484,0.6459987187396785
596,0.96,0.9008253271084857,0.6485730109531743
597,0.97,0.9096688484537157,0.6515236081667132
598,0.98,0.9159250427456788,0.6572312385791859
599,0.99,0.9212877334822837,0.6598440879918924
600,1.0,0.932715097272813,0.6662141350061906
601,1.01,0.9408630696888903,0.6717674826921731
602,1.02,0.9497222971373298,0.6722338146769228
603,1.03,0.9562883436217211,0.6827504015224015
604,1.04,0.9627749562131674,0.6863259681249368
605,1.05,0.9709220518292715,0.6883691103674603
606,1.06,0.9840199798630415,0.6916021868405205
607,1.07,0.9905770375504932,0.6935939183327237
608,1.08,1.0014241858734716,0.6985273967932224
609,1.09,1.0134288344566886,0.7072069595091927
610,1.1,1.021067443933522,0.7074726991009692
611,1.11,1.027229391123798,0.7115403028761134
612,1.12,1.03481113188805,0.7133595295651954
613,1.13,1.044209018470114,0.7153657995857894
614,1.14,1.0514329781882708,0.7188132746994134
615,1.15,1.0600844323283778,0.7210986685879376
616,1.16,1.0681817400093765,0.7261757230910574
617,1.17,1.0775912187806713,0.7313471870038192
618,1.18,1.087267559615808,0.7320355030710715
619,1.19,1.094991194597845,0.7389456634791272
620,1.2,1.1026618051005672,0.7431083840974413
621,1.21,1.1081913936017622,0.7458581381179897
622,1.22,1.1127725369537733,0.7489093471577306
623,1.23,1.1196849476325141,0.7504255840180083
624,1.24,1.1249245371488041,0.7512969220287833
625,1.25,1.1314141052775424,0.7538796295760283
626,1.26,1.138777730163199,0.7613095006141948
627,1.27,1.1448620812321095,0.7648623571309487
628,1.28,1.1530471309839805,0.7671885804373475
629,1.29,1.1616213195159606,0.7708038593714348
630,1.3,1.1685640889109372,0.7763812089130948
631,1.31,1.1768943744733495,0.7793209450811899
632,1.32,1.183736492704195,0.7821180375562125
633,1.33,1.1915533869227117,0.784980597249696
634,1.34,1.1988729367583604,0.7861581008214955
635,1.35,1.2058003848502832,0.7893390253744811
636,1.36,1.2140340908720701,0.7911689523414238
637,1.37,1.2222085374562761,0.799653230021913
638,1.38,1.2273555029268393,0.8001603262744389
639,1.39,1.2351067085791523,0.800903273143822
640,1.4,1.2403065271539273,0.8020498441930632
641,1.41,1.24452884039996,0.8051239645825106
642,1.42,1.246902955664772,0.806768680164035
643,1.43,1.248305308290838,0.8110617447138768
644,1.44,1.2554775915823897,0.812957872926224
645,1.45,1.2592498634549052,0.8171819419341094
646,1.46,1.263801022191455,0.8173424661397741
647,1.47,1.2692153964311335,0.8193432670743607
648,1.48,1.2741958139079779,0.8205596289058158
649,1.49,1.2804418187182454,0.8214630625747708
650,1.5,1.2847819413887374,0.8229229263116498
651,1.51,1.2909420482142675,0.8239109665971847
652,1.52,1.3002461615413068,0.826481550194723
653,1.53,1.3040402746774769,0.826481550194723
654,1.54,1.3080211623186553,0.8264843835221399
655,1.55,1.3177944912263637,0.8273133485825915
656,1.56,1.3211127359282968,0.8280376431914487
657,1.57,1.3301755225397243,0.8288322938176539
658,1.58,1.3333043035999657,0.8288322938176539
659,1.59,1.3419005971307107,0.8309973524555944
660,1.6,1.3459413152971795,0.8328480912873987
661,1.61,1.3495743707770531,0.8347727999974146
662,1.62,1.3547525987957003,0.8350256575498044
663,1.63,1.360313973108203,0.8350256575498044
664,1.64,1.3672488019109028,0.8354046263630054
665,1.65,1.3692986539914702,0.8388430683095784
666,1.66,1.3701041048965665,0.8400960427583577
667,1.67,1.3751164481602678,0.8400960427583577
668,1.68,1.380062076833386,0.8410830760128024
669,1.69,1.3857710608949616,0.8432581506434175
670,1.7,1.391006490050082,0.8432581506434175
671,1.71,1.393310388708198,0.8432581506434175
672,1.72,1.3947983336475895,0.8442026652054487
673,1.73,1.3978985790626735,0.8442026652054487
674,1.74,1.4058733080599053,0.8456396921172855
675,1.75,1.4089530750382733,0.8472774360549932
676,1.76,1.4092358842048063,0.8472774360549932
677,1.77,1.4110715091026886,0.8502675359805969
678,1.78,1.4139289859691955,0.8502675359805969
679,1.79,1.4169796730750337,0.8509571077625083
680,1.8,1.4220850024550402,0.8509571077625083
681,1.81,1.4239664735816902,0.8525547871475139
682,1.82,1.4312175895097217,0.8525547871475139
683,1.83,1.433768822157745,0.8525547871475139
684,1.84,1.439519970949927,0.8525547871475139
685,1.85,1.4418162882574432,0.8538437239494427
686,1.86,1.446345300661455,0.8555040701429457
687,1.87,1.4464954533873289,0.8555040701429457
688,1.88,1.4468687912723373,0.8555040701429457
689,1.89,1.4496420296597012,0.8570201818469639
690,1.9,1.4530437953881101,0.8570201818469639
691,1.91,1.4536888054551105,0.8570201818469639
692,1.92,1.4564046279924032,0.8577184586714985
693,1.93,1.4578548258586193,0.8577184586714985
694,1.94,1.4604314411972692,0.8577184586714985
695,1.95,1.4604323989430414,0.8588747528967666
696,1.96,1.4623184315469993,0.8588747528967666
697,1.97,1.4654519649135458,0.8588747528967666
698,1.98,1.4666414943809216,0.8588747528967666
699,1.99,1.4703325168594399,0.8589363278842043
700,2.0,1.473970047044152,0.8589363278842043
701,2.01,1.473970047044152,0.8589363278842043
702,2.02,1.4771661884977325,0.8589363278842043
703,2.03,1.4782438829537812,0.8591177228402115
704,2.04,1.4821767104465204,0.8591177228402115
705,2.05,1.4842316518034533,0.8591177228402115
706,2.06,1.48751520024257,0.8591177228402115
707,2.07,1.4929934387231463,0.8591177228402115
708,2.08,1.4948239103015617,0.8591177228402115
709,2.09,1.4948869250196153,0.8591177228402115
710,2.1,1.4970785881617212,0.8591177228402115
711,2.11,1.4998828483056417,0.8591177228402115
712,2.12,1.5017048191049227,0.8591177228402115
713,2.13,1.5031347371369113,0.8598419955489262
714,2.14,1.50508900794559,0.8598419955489262
715,2.15,1.5072127167576637,0.8598419955489262
716,2.16,1.5092282985397145,0.8598419955489262
717,2.17,1.5103685812313434,0.8598419955489262
718,2.18,1.5124953981458726,0.8598419955489262
719,2.19,1.5143160586643147,0.8611728744982112
720,2.2,1.5162834664450575,0.8611728744982112
721,2.21,1.5175965285953967,0.8611728744982112
722,2.22,1.5183489910694916,0.8611728744982112
723,2.23,1.51880110965224,0.8611728744982112
724,2.24,1.5189186697256623,0.8632284759113233
725,2.25,1.5203221751285037,0.8632284759113233
726,2.26,1.5203221751285037,0.8632284759113233
727,2.27,1.5203221751285037,0.8632284759113233
728,2.28,1.5215200628568444,0.8632284759113233
729,2.29,1.5215200628568444,0.8658626121587187
730,2.3,1.5239190714438557,0.8658626121587187
731,2.31,1.5239190714438557,0.8677365966069772
732,2.32,1.524268228166524,0.8677365966069772
733,2.33,1.524268228166524,0.8677365966069772
734,2.34,1.5258779821657424,0.8677365966069772
735,2.35,1.5258779821657424,0.8677365966069772
736,2.36,1.5260612126081872,0.8677365966069772
737,2.37,1.5260612126081872,0.8677365966069772
738,2.38,1.5260612126081872,0.8677365966069772
739,2.39,1.5264601470201962,0.8699922121044009
740,2.4,1.5264601470201962,0.8699922121044009
741,2.41,1.5264601470201962,0.8699922121044009
742,2.42,1.5266936901357355,0.8699922121044009
743,2.43,1.5266936901357355,0.8699922121044009
744,2.44,1.5266936901357355,0.8699922121044009
745,2.45,1.5266936901357355,0.8699922121044009
746,2.46,1.5268252838345842,0.8699922121044009
747,2.47,1.5268252838345842,0.8699922121044009
748,2.48,1.5268252838345842,0.8699922121044009
749,2.49,1.5268252838345842,0.8699922121044009
750,2.5,1.5268252838345842,0.8699922121044009
751,2.51,1.5268252838345842,0.8699922121044009
752,2.52,1.5268252838345842,0.8699922121044009
753,2.53,1.5270538461429648,0.8699922121044009
754,2.54,1.5270538461429648,0.8699922121044009
755,2.55,1.5270538461429648,0.8699922121044009
756,2.56,1.5270538461429648,0.8699922121044009
757,2.57,1.528062507276097,0.8699922121044009
758,2.58,1.528062507276097,0.8699922121044009
759,2.59,1.528062507276097,0.8699922121044009
760,2.6,1.528062507276097,0.8699922121044009
761,2.61,1.530027695509786,0.8699922121044009
762,2.62,1.530027695509786,0.8699922121044009
763,2.63,1.530027695509786,0.8699922121044009
764,2.64,1.530027695509786,0.8699922121044009
765,2.65,1.5307131429778473,0.8699922121044009
766,2.66,1.5307131429778473,0.8699922121044009
767,2.67,1.5307131429778473,0.8699922121044009
768,2.68,1.5307131429778473,0.8699922121044009
769,2.69,1.5307131429778473,0.8699922121044009
770,2.7,1.5311649269582912,0.8699922121044009
771,2.71,1.5311649269582912,0.8699922121044009
772,2.72,1.5311649269582912,0.8699922121044009
773,2.73,1.5311649269582912,0.8699922121044009
774,2.74,1.5311649269582912,0.8699922121044009
775,2.75,1.5311649269582912,0.8699922121044009
776,2.76,1.5311649269582912,0.8699922121044009
777,2.77,1.5341490512866243,0.8699922121044009
778,2.78,1.5341490512866243,0.8699922121044009
779,2.79,1.53464599859505,0.8699922121044009
780,2.8,1.53464599859505,0.8699922121044009
781,2.81,1.53464599859505,0.8699922121044009
782,2.82,1.53464599859505,0.8699922121044009
783,2.83,1.53464599859505,0.8699922121044009
784,2.84,1.53464599859505,0.8699922121044009
785,2.85,1.53464599859505,0.8699922121044009
786,2.86,1.53464599859505,0.8699922121044009
787,2.87,1.53464599859505,0.8699922121044009
788,2.88,1.53464599859505,0.8699922121044009
789,2.89,1.53464599859505,0.8699922121044009
790,2.9,1.53464599859505,0.8699922121044009
791,2.91,1.53464599859505,0.8699922121044009
792,2.92,1.53464599859505,0.8699922121044009
793,2.93,1.53464599859505,0.8699922121044009
794,2.94,1.53464599859505,0.8699922121044009
795,2.95,1.53464599859505,0.8699922121044009
796,2.96,1.53464599859505,0.8699922121044009
797,2.97,1.53464599859505,0.8699922121044009
798,2.98,1.53464599859505,0.8699922121044009
799,2.99,1.53464599859505,0.8705842512954868
800,3.0,1.53464599859505,0.8705842512954868
801,3.01,1.53464599859505,0.8705842512954868
802,3.02,1.53464599859505,0.8705842512954868
803,3.03,1.53464599859505,0.8705842512954868
804,3.04,1.53464599859505,0.8705842512954868
805,3.05,1.53464599859505,0.8705842512954868
806,3.06,1.53464599859505,0.8705842512954868
807,3.07,1.53464599859505,0.8705842512954868
808,3.08,1.53464599859505,0.8705842512954868
809,3.09,1.53464599859505,0.8705842512954868
810,3.1,1.53464599859505,0.8705842512954868
811,3.11,1.53464599859505,0.8705842512954868
812,3.12,1.53464599859505,0.8705842512954868
813,3.13,1.53464599859505,0.8705842512954868
814,3.14,1.53464599859505,0.8705842512954868
815,3.15,1.53464599859505,0.8705842512954868
816,3.16,1.53464599859505,0.8705842512954868
817,3.17,1.53464599859505,0.8705842512954868
818,3.18,1.53464599859505,0.8705842512954868
819,3.19,1.53464599859505,0.8705842512954868
820,3.2,1.53464599859505,0.8705842512954868
821,3.21,1.53464599859505,0.8705842512954868
822,3.22,1.53464599859505,0.8705842512954868
823,3.23,1.53464599859505,0.8705842512954868
824,3.24,1.53464599859505,0.8705842512954868
825,3.25,1.53464599859505,0.8705842512954868
826,3.26,1.53464599859505,0.8705842512954868
827,3.27,1.53464599859505,0.8705842512954868
828,3.28,1.53464599859505,0.8705842512954868
829,3.29,1.53464599859505,0.8705842512954868
830,3.3,1.53464599859505,0.8705842512954868
831,3.31,1.53464599859505,0.8705842512954868
832,3.32,1.53464599859505,0.8705842512954868
833,3.33,1.53464599859505,0.8705842512954868
834,3.34,1.53464599859505,0.8705842512954868
835,3.35,1.53464599859505,0.8705842512954868
836,3.36,1.53464599859505,0.8705842512954868
837,3.37,1.53464599859505,0.8705842512954868
838,3.38,1.53464599859505,0.8705842512954868
839,3.39,1.53464599859505,0.8705842512954868
840,3.4,1.53464599859505,0.8705842512954868
841,3.41,1.53464599859505,0.8705842512954868
842,3.42,1.53464599859505,0.8705842512954868
843,3.43,1.53464599859505,0.8705842512954868
844,3.44,1.53464599859505,0.8705842512954868
845,3.45,1.53464599859505,0.8705842512954868
846,3.46,1.53464599859505,0.8705842512954868
847,3.47,1.53464599859505,0.8705842512954868
848,3.48,1.53464599859505,0.8705842512954868
849,3.49,1.53464599859505,0.8705842512954868
850,3.5,1.53464599859505,0.8705842512954868
851,3.51,1.53464599859505,0.8705842512954868
852,3.52,1.53464599859505,0.8705842512954868
853,3.53,1.53464599859505,0.8705842512954868
854,3.54,1.53464599859505,0.8705842512954868
855,3.55,1.53464599859505,0.8705842512954868
856,3.56,1.53464599859505,0.8705842512954868
857,3.57,1.53464599859505,0.8705842512954868
858,3.58,1.53464599859505,0.8705842512954868
859,3.59,1.53464599859505,0.8705842512954868
860,3.6,1.53464599859505,0.8705842512954868
861,3.61,1.53464599859505,0.8705842512954868
862,3.62,1.53464599859505,0.8705842512954868
863,3.63,1.53464599859505,0.8705842512954868
864,3.64,1.53464599859505,0.8705842512954868
865,3.65,1.53464599859505,0.8705842512954868
866,3.66,1.53464599859505,0.8705842512954868
867,3.67,1.53464599859505,0.8705842512954868
868,3.68,1.53464599859505,0.8705842512954868
869,3.69,1.53464599859505,0.8705842512954868
870,3.7,1.53464599859505,0.8705842512954868
871,3.71,1.53464599859505,0.8705842512954868
872,3.72,1.53464599859505,0.8705842512954868
873,3.73,1.53464599859505,0.8705842512954868
874,3.74,1.53464599859505,0.8705842512954868
875,3.75,1.53464599859505,0.8705842512954868
876,3.76,1.53464599859505,0.8705842512954868
877,3.77,1.53464599859505,0.8705842512954868
878,3.78,1.53464599859505,0.8705842512954868
879,3.79,1.53464599859505,0.8705842512954868
880,3.8,1.53464599859505,0.8705842512954868
881,3.81,1.53464599859505,0.8705842512954868
882,3.82,1.53464599859505,0.8705842512954868
883,3.83,1.53464599859505,0.8705842512954868
884,3.84,1.53464599859505,0.8705842512954868
885,3.85,1.53464599859505,0.8705842512954868
886,3.86,1.53464599859505,0.8705842512954868
887,3.87,1.53464599859505,0.8705842512954868
888,3.88,1.53464599859505,0.8705842512954868
889,3.89,1.53464599859505,0.8705842512954868
890,3.9,1.53464599859505,0.8705842512954868
891,3.91,1.53464599859505,0.8705842512954868
892,3.92,1.53464599859505,0.8705842512954868
893,3.93,1.53464599859505,0.8705842512954868
894,3.94,1.53464599859505,0.8705842512954868
895,3.95,1.53464599859505,0.8705842512954868
896,3.96,1.53464599859505,0.8705842512954868
897,3.97,1.53464599859505,0.8705842512954868
898,3.98,1.53464599859505,0.8705842512954868
899,3.99,1.53464599859505,0.8705842512954868
900,4.0,1.53464599859505,0.8705842512954868
901,4.01,1.53464599859505,0.8705842512954868
902,4.02,1.53464599859505,0.8705842512954868
903,4.03,1.53464599859505,0.8705842512954868
904,4.04,1.53464599859505,0.8705842512954868
905,4.05,1.53464599859505,0.8705842512954868
906,4.06,1.53464599859505,0.8705842512954868
907,4.07,1.53464599859505,0.8705842512954868
908,4.08,1.53464599859505,0.8705842512954868
909,4.09,1.53464599859505,0.8705842512954868
910,4.1,1.53464599859505,0.8705842512954868
911,4.11,1.53464599859505,0.8705842512954868
912,4.12,1.53464599859505,0.8705842512954868
913,4.13,1.53464599859505,0.8705842512954868
914,4.14,1.53464599859505,0.8705842512954868
915,4.15,1.53464599859505,0.8705842512954868
916,4.16,1.53464599859505,0.8705842512954868
917,4.17,1.53464599859505,0.8705842512954868
918,4.18,1.53464599859505,0.8705842512954868
919,4.19,1.53464599859505,0.8705842512954868
920,4.2,1.53464599859505,0.8705842512954868
921,4.21,1.53464599859505,0.8705842512954868
922,4.22,1.53464599859505,0.8705842512954868
923,4.23,1.53464599859505,0.8705842512954868
924,4.24,1.53464599859505,0.8705842512954868
925,4.25,1.53464599859505,0.8705842512954868
926,4.26,1.53464599859505,0.8705842512954868
927,4.27,1.53464599859505,0.8705842512954868
928,4.28,1.53464599859505,0.8705842512954868
929,4.29,1.53464599859505,0.8705842512954868
930,4.3,1.53464599859505,0.8705842512954868
931,4.31,1.53464599859505,0.8705842512954868
932,4.32,1.53464599859505,0.8705842512954868
933,4.33,1.53464599859505,0.8705842512954868
934,4.34,1.53464599859505,0.8705842512954868
935,4.35,1.53464599859505,0.8705842512954868
936,4.36,1.53464599859505,0.8705842512954868
937,4.37,1.53464599859505,0.8705842512954868
938,4.38,1.53464599859505,0.8705842512954868
939,4.39,1.53464599859505,0.8705842512954868
940,4.4,1.53464599859505,0.8705842512954868
941,4.41,1.53464599859505,0.8705842512954868
942,4.42,1.53464599859505,0.8705842512954868
943,4.43,1.53464599859505,0.8705842512954868
944,4.44,1.53464599859505,0.8705842512954868
945,4.45,1.53464599859505,0.8705842512954868
946,4.46,1.53464599859505,0.8705842512954868
947,4.47,1.53464599859505,0.8705842512954868
948,4.48,1.53464599859505,0.8705842512954868
949,4.49,1.53464599859505,0.8705842512954868
950,4.5,1.53464599859505,0.8705842512954868
951,4.51,1.53464599859505,0.8705842512954868
952,4.52,1.53464599859505,0.8705842512954868
953,4.53,1.53464599859505,0.8705842512954868
954,4.54,1.53464599859505,0.8705842512954868
955,4.55,1.53464599859505,0.8705842512954868
956,4.56,1.53464599859505,0.8705842512954868
957,4.57,1.53464599859505,0.8705842512954868
958,4.58,1.53464599859505,0.8705842512954868
959,4.59,1.53464599859505,0.8705842512954868
960,4.6,1.53464599859505,0.8705842512954868
961,4.61,1.53464599859505,0.8705842512954868
962,4.62,1.53464599859505,0.8705842512954868
963,4.63,1.53464599859505,0.8705842512954868
964,4.64,1.53464599859505,0.8705842512954868
965,4.65,1.53464599859505,0.8705842512954868
966,4.66,1.53464599859505,0.8705842512954868
967,4.67,1.53464599859505,0.8705842512954868
968,4.68,1.53464599859505,0.8705842512954868
969,4.69,1.53464599859505,0.8705842512954868
970,4.7,1.53464599859505,0.8705842512954868
971,4.71,1.53464599859505,0.8705842512954868
972,4.72,1.53464599859505,0.8705842512954868
973,4.73,1.53464599859505,0.8705842512954868
974,4.74,1.53464599859505,0.8705842512954868
975,4.75,1.53464599859505,0.8705842512954868
976,4.76,1.53464599859505,0.8705842512954868
977,4.77,1.53464599859505,0.8705842512954868
978,4.78,1.53464599859505,0.8705842512954868
979,4.79,1.53464599859505,0.8705842512954868
980,4.8,1.53464599859505,0.8705842512954868
981,4.81,1.53464599859505,0.8705842512954868
982,4.82,1.53464599859505,0.8705842512954868
983,4.83,1.53464599859505,0.8705842512954868
984,4.84,1.53464599859505,0.8705842512954868
985,4.85,1.53464599859505,0.8705842512954868
986,4.86,1.53464599859505,0.8705842512954868
987,4.87,1.53464599859505,0.8705842512954868
988,4.88,1.53464599859505,0.8705842512954868
989,4.89,1.53464599859505,0.8705842512954868
990,4.9,1.53464599859505,0.8705842512954868
991,4.91,1.53464599859505,0.8705842512954868
992,4.92,1.53464599859505,0.8705842512954868
993,4.93,1.53464599859505,0.8705842512954868
994,4.94,1.53464599859505,0.8705842512954868
995,4.95,1.53464599859505,0.8705842512954868
996,4.96,1.53464599859505,0.8705842512954868
997,4.97,1.53464599859505,0.8705842512954868
998,4.98,1.53464599859505,0.8705842512954868
999,4.99,1.53464599859505,0.8705842512954868


==> PythonFigures/beta_r_normal_10.csv <==
0,-5.0,3.4464380194779007
1,-4.99,3.436438019477901
2,-4.98,3.426438019477901
3,-4.97,3.4164380194779005
4,-4.96,3.4064380194779007
5,-4.95,3.396438019477901
6,-4.94,3.386438019477901
7,-4.93,3.3764380194779005
8,-4.92,3.3664380194779007
9,-4.91,3.356438019477901
10,-4.9,3.346438019477901
11,-4.89,3.3364380194779004
12,-4.88,3.3264380194779006
13,-4.87,3.316438019477901
14,-4.86,3.306438019477901
15,-4.85,3.2964380194779004
16,-4.84,3.2864380194779006
17,-4.83,3.276438019477901
18,-4.82,3.266438019477901
19,-4.81,3.2564380194779003
20,-4.8,3.2464380194779006
21,-4.79,3.2364380194779008
22,-4.78,3.226438019477901
23,-4.77,3.2164380194779003
24,-4.76,3.2064380194779005
25,-4.75,3.1964380194779007
26,-4.74,3.186438019477901
27,-4.73,3.176438019477901
28,-4.72,3.1664380194779005
29,-4.71,3.1564380194779007
30,-4.7,3.146438019477901
31,-4.69,3.136438019477901
32,-4.68,3.1264380194779005
33,-4.67,3.1164380194779007
34,-4.66,3.106438019477901
35,-4.65,3.096438019477901
36,-4.64,3.0864380194779004
37,-4.63,3.0764380194779006
38,-4.62,3.066438019477901
39,-4.61,3.056438019477901
40,-4.6,3.0464380194779004
41,-4.59,3.0364380194779006
42,-4.58,3.026438019477901
43,-4.57,3.016438019477901
44,-4.56,3.0064380194779003
45,-4.55,2.9964380194779006
46,-4.54,2.9864380194779008
47,-4.53,2.976438019477901
48,-4.52,2.9664380194779003
49,-4.51,2.9564380194779005
50,-4.5,2.9464380194779007
51,-4.49,2.936438019477901
52,-4.48,2.926438019477901
53,-4.47,2.9164380194779005
54,-4.46,2.9064380194779007
55,-4.45,2.896438019477901
56,-4.44,2.886438019477901
57,-4.43,2.8764380194779005
58,-4.42,2.8664380194779007
59,-4.41,2.856438019477901
60,-4.4,2.846438019477901
61,-4.39,2.8364380194779004
62,-4.38,2.8264380194779006
63,-4.37,2.816438019477901
64,-4.36,2.806438019477901
65,-4.35,2.7964380194779004
66,-4.34,2.7864380194779006
67,-4.33,2.776438019477901
68,-4.32,2.766438019477901
69,-4.31,2.7564380194779003
70,-4.3,2.7464380194779006
71,-4.29,2.7364380194779008
72,-4.28,2.726438019477901
73,-4.27,2.7164380194779003
74,-4.26,2.7064380194779005
75,-4.25,2.6964380194779007
76,-4.24,2.686438019477901
77,-4.23,2.676438019477901
78,-4.22,2.6664380194779005
79,-4.21,2.6564380194779007
80,-4.2,2.646438019477901
81,-4.19,2.636438019477901
82,-4.18,2.6264380194779005
83,-4.17,2.6164380194779007
84,-4.16,2.606438019477901
85,-4.15,2.596438019477901
86,-4.14,2.5864380194779004
87,-4.13,2.5764380194779006
88,-4.12,2.566438019477901
89,-4.11,2.556438019477901
90,-4.1,2.5464380194779004
91,-4.09,2.5364380194779006
92,-4.08,2.526438019477901
93,-4.07,2.516438019477901
94,-4.06,2.5064380194779003
95,-4.05,2.4964380194779006
96,-4.04,2.4864380194779008
97,-4.03,2.476438019477901
98,-4.02,2.4664380194779003
99,-4.01,2.4564380194779005
100,-4.0,2.4464380194779007
101,-3.99,2.436438019477901
102,-3.98,2.426438019477901
103,-3.97,2.4164380194779014
104,-3.96,2.4064380194779007
105,-3.95,2.396438019477901
106,-3.94,2.386438019477901
107,-3.93,2.3764380194779013
108,-3.92,2.3664380194779007
109,-3.91,2.356438019477901
110,-3.9,2.346438019477901
111,-3.89,2.3364380194779013
112,-3.88,2.3264380194779006
113,-3.87,2.316438019477901
114,-3.86,2.306438019477901
115,-3.85,2.2964380194779013
116,-3.84,2.2864380194779006
117,-3.83,2.276438019477901
118,-3.82,2.266438019477901
119,-3.81,2.2564380194779012
120,-3.8,2.2464380194779006
121,-3.79,2.2364380194779008
122,-3.78,2.226438019477901
123,-3.77,2.216438019477901
124,-3.76,2.2064380194779005
125,-3.75,2.1964380194779007
126,-3.74,2.186438019477901
127,-3.73,2.176438019477901
128,-3.72,2.1664380194779014
129,-3.71,2.1564380194779007
130,-3.7,2.146438019477901
131,-3.69,2.136438019477901
132,-3.68,2.1264380194779013
133,-3.67,2.1164380194779007
134,-3.66,2.106438019477901
135,-3.65,2.096438019477901
136,-3.64,2.0864380194779013
137,-3.63,2.0764380194779006
138,-3.62,2.066438019477901
139,-3.61,2.056438019477901
140,-3.6,2.0464380194779013
141,-3.59,2.0364380194779006
142,-3.58,2.026438019477901
143,-3.57,2.016438019477901
144,-3.56,2.0064380194779012
145,-3.55,1.9964380194779008
146,-3.54,1.986438019477901
147,-3.53,1.9764380194779008
148,-3.52,1.966438019477901
149,-3.51,1.9564380194779007
150,-3.5,1.946438019477901
151,-3.49,1.9364380194779012
152,-3.48,1.926438019477901
153,-3.47,1.9164380194779012
154,-3.46,1.906438019477901
155,-3.45,1.8964380194779011
156,-3.44,1.886438019477901
157,-3.43,1.8764380194779011
158,-3.42,1.866438019477901
159,-3.41,1.856438019477901
160,-3.4,1.8464380194779009
161,-3.39,1.836438019477901
162,-3.38,1.8264380194779009
163,-3.37,1.816438019477901
164,-3.36,1.8064380194779008
165,-3.35,1.796438019477901
166,-3.34,1.7864380194779008
167,-3.33,1.776438019477901
168,-3.32,1.7664380194779008
169,-3.31,1.756438019477901
170,-3.3,1.7464380194779008
171,-3.29,1.736438019477901
172,-3.28,1.7264380194779008
173,-3.27,1.716438019477901
174,-3.26,1.7064380194779007
175,-3.25,1.696438019477901
176,-3.24,1.6864380194779012
177,-3.23,1.676438019477901
178,-3.22,1.6664380194779012
179,-3.21,1.656438019477901
180,-3.2,1.6464380194779011
181,-3.19,1.636438019477901
182,-3.18,1.6264380194779011
183,-3.17,1.616438019477901
184,-3.16,1.606438019477901
185,-3.15,1.5964380194779009
186,-3.14,1.5875163050678822
187,-3.13,1.577516305067882
188,-3.12,1.5675163050678822
189,-3.11,1.557516305067882
190,-3.1,1.5475163050678822
191,-3.09,1.537950277957053
192,-3.08,1.5279502779570533
193,-3.07,1.517950277957053
194,-3.06,1.5079502779570533
195,-3.05,1.497950277957053
196,-3.04,1.4879502779570533
197,-3.03,1.477950277957053
198,-3.02,1.4679502779570532
199,-3.01,1.457950277957053
200,-3.0,1.4479502779570532
201,-2.99,1.4379502779570534
202,-2.98,1.4279502779570532
203,-2.97,1.4179502779570534
204,-2.96,1.4079502779570532
205,-2.95,1.3979502779570534
206,-2.94,1.3879502779570532
207,-2.93,1.3779502779570534
208,-2.92,1.3679502779570532
209,-2.91,1.3579502779570534
210,-2.9,1.3479502779570531
211,-2.89,1.3379502779570533
212,-2.88,1.3279502779570531
213,-2.87,1.3179502779570533
214,-2.86,1.307950277957053
215,-2.85,1.2991672618710564
216,-2.84,1.2891672618710561
217,-2.83,1.2791672618710563
218,-2.82,1.269167261871056
219,-2.81,1.2591672618710563
220,-2.8,1.249167261871056
221,-2.79,1.2391672618710563
222,-2.78,1.229167261871056
223,-2.77,1.2191672618710563
224,-2.76,1.209167261871056
225,-2.75,1.1991672618710563
226,-2.74,1.1891672618710565
227,-2.73,1.1791672618710562
228,-2.72,1.1691672618710565
229,-2.71,1.1591672618710562
230,-2.7,1.1491672618710564
231,-2.69,1.1391672618710562
232,-2.68,1.1291672618710564
233,-2.67,1.1191672618710562
234,-2.66,1.1091672618710564
235,-2.65,1.0991672618710562
236,-2.64,1.0891672618710564
237,-2.63,1.0791672618710562
238,-2.62,1.0691672618710564
239,-2.61,1.0591672618710561
240,-2.6,1.0491672618710564
241,-2.59,1.039512519657344
242,-2.58,1.0295125196573442
243,-2.57,1.019512519657344
244,-2.56,1.0095125196573442
245,-2.55,0.999512519657344
246,-2.54,0.9895125196573442
247,-2.53,0.9807108452890412
248,-2.52,0.9707108452890414
249,-2.51,0.9631002417252617
250,-2.5,0.9531002417252619
251,-2.49,0.9436912506868911
252,-2.48,0.9350805838552623
253,-2.47,0.9250805838552625
254,-2.46,0.9150805838552623
255,-2.45,0.9056656295300085
256,-2.44,0.8956656295300083
257,-2.43,0.8856656295300085
258,-2.42,0.8756656295300083
259,-2.41,0.8658983213757356
260,-2.4,0.8558983213757354
261,-2.39,0.8462676097519222
262,-2.38,0.8387823539040236
263,-2.37,0.8303998118207201
264,-2.36,0.8213864000327631
265,-2.35,0.8113864000327633
266,-2.34,0.8017969941230711
267,-2.33,0.7917969941230714
268,-2.32,0.7820600295592777
269,-2.31,0.7720600295592779
270,-2.3,0.762128992178615
271,-2.29,0.7521289921786152
272,-2.28,0.7427301640654036
273,-2.27,0.7327301640654038
274,-2.26,0.7227301640654036
275,-2.25,0.7127301640654038
276,-2.24,0.7041082928512927
277,-2.23,0.6941082928512925
278,-2.22,0.6859795203398464
279,-2.21,0.6759795203398462
280,-2.2,0.6668052014520733
281,-2.19,0.6601952043646422
282,-2.18,0.6506463770314179
283,-2.17,0.6443672838023016
284,-2.16,0.635179730599845
285,-2.15,0.6276992443284408
286,-2.14,0.6183609936023478
287,-2.13,0.6084767955048196
288,-2.12,0.5996531431887944
289,-2.11,0.5910829909840467
290,-2.1,0.5811912422208751
291,-2.09,0.5792815707754819
292,-2.08,0.5732976455335457
293,-2.07,0.5650948565760519
294,-2.06,0.5560133446581874
295,-2.05,0.5460870275412262
296,-2.04,0.5384908648971929
297,-2.03,0.5310508222823305
298,-2.02,0.5245490827428763
299,-2.01,0.5153096329073126
300,-2.0,0.5057531563937672
301,-1.99,0.4972518714101406
302,-1.98,0.4886357085790378
303,-1.97,0.4786357085790378
304,-1.96,0.471616447197424
305,-1.95,0.46355470453584124
306,-1.94,0.454472776823013
307,-1.93,0.44598213185187396
308,-1.92,0.43776670190895284
309,-1.91,0.43017113524468464
310,-1.9,0.4223724435539449
311,-1.89,0.4170581217312248
312,-1.88,0.40903263623587804
313,-1.87,0.4000582365402059
314,-1.86,0.39350915365694705
315,-1.85,0.3881655684637664
316,-1.84,0.3840177633205448
317,-1.83,0.3752278445399255
318,-1.82,0.37093473810623157
319,-1.81,0.36479487594686333
320,-1.8,0.3563349709914221
321,-1.79,0.3475225552621062
322,-1.78,0.3414530221352252
323,-1.77,0.33262632986368734
324,-1.76,0.3280940105035548
325,-1.75,0.3232894167388709
326,-1.74,0.3150756935332921
327,-1.73,0.30999307246405006
328,-1.72,0.3021536297981151
329,-1.71,0.2954060869157411
330,-1.7,0.29117593441628786
331,-1.69,0.28456957720421494
332,-1.68,0.2764701894054027
333,-1.67,0.2695957150986965
334,-1.66,0.26175052251526165
335,-1.65,0.25558025672259044
336,-1.64,0.2505325708896067
337,-1.63,0.2477167392442423
338,-1.62,0.2447162161682579
339,-1.61,0.24266174641604188
340,-1.6,0.23536290429915763
341,-1.59,0.2297575611511149
342,-1.58,0.23273263338412775
343,-1.57,0.22523713797483924
344,-1.56,0.21778845627807786
345,-1.55,0.21132050973089522
346,-1.54,0.2042739966096787
347,-1.53,0.19879901071396633
348,-1.52,0.19263552729772715
349,-1.51,0.1860607329198518
350,-1.5,0.17753055460808054
351,-1.49,0.17499678173695443
352,-1.48,0.17047783890429047
353,-1.47,0.165047669539508
354,-1.46,0.16229860566848653
355,-1.45,0.15969285251940413
356,-1.44,0.156647700964486
357,-1.43,0.1539921549021217
358,-1.42,0.14797881136833602
359,-1.41,0.14867065829765602
360,-1.4,0.14418606882928708
361,-1.39,0.14223345730772197
362,-1.38,0.13977494620767383
363,-1.37,0.13322019512431416
364,-1.36,0.12980476839564536
365,-1.35,0.12542391552943122
366,-1.34,0.12030020562130694
367,-1.33,0.11913948728342816
368,-1.32,0.1131056392010028
369,-1.31,0.11065231528285846
370,-1.3,0.10633160087574223
371,-1.29,0.10292130567251134
372,-1.28,0.09536044033899849
373,-1.27,0.09363671264748574
374,-1.26,0.09672861887007977
375,-1.25,0.09606909579977674
376,-1.24,0.09051119785065875
377,-1.23,0.08547303333536949
378,-1.22,0.08376216161247618
379,-1.21,0.08428665378744826
380,-1.2,0.08028440931994596
381,-1.19,0.07964998443082383
382,-1.18,0.07966749047319444
383,-1.17,0.07728206248213287
384,-1.16,0.0759160601406852
385,-1.15,0.07521741896677003
386,-1.14,0.0754337021296605
387,-1.13,0.07530277111129902
388,-1.12,0.07140318666855094
389,-1.11,0.07051874764178168
390,-1.1,0.06652530254415479
391,-1.09,0.06353503050939935
392,-1.08,0.06039466081230338
393,-1.07,0.06006085976107034
394,-1.06,0.05919810459914765
395,-1.05,0.05708896706713529
396,-1.04,0.056768808870323095
397,-1.03,0.055174706440919374
398,-1.02,0.053380362005117754
399,-1.01,0.05188632277033045
400,-1.0,0.049104523787953824
401,-0.99,0.04991594065215632
402,-0.98,0.04950284992947296
403,-0.97,0.04994416291804871
404,-0.96,0.04496565000789843
405,-0.95,0.0429631909315511
406,-0.94,0.04275974721145526
407,-0.93,0.04227540759280546
408,-0.92,0.040700467877796465
409,-0.91,0.039198795245821594
410,-0.9,0.03751831638766445
411,-0.89,0.03853960678310531
412,-0.88,0.0393517694669987
413,-0.87,0.03732455498560583
414,-0.86,0.03104258738507537
415,-0.85,0.03544686107886852
416,-0.84,0.03745867305866524
417,-0.83,0.03226265106643311
418,-0.82,0.03266737172774414
419,-0.81,0.02548453819973384
420,-0.8,0.02625792536387872
421,-0.79,0.02876447982338315
422,-0.78,0.026801445281192326
423,-0.77,0.028518208973676074
424,-0.76,0.03261553363671188
425,-0.75,0.03228118069105734
426,-0.74,0.034248707552947955
427,-0.73,0.029791451395487667
428,-0.72,0.027466721485963963
429,-0.71,0.024472504515167026
430,-0.7,0.02378971031606536
431,-0.69,0.024778081695284948
432,-0.68,0.02938270429206169
433,-0.67,0.029975549230840226
434,-0.66,0.02692509717258096
435,-0.65,0.028852571612364875
436,-0.64,0.02809198992088313
437,-0.63,0.028711207434467867
438,-0.62,0.026815527821541618
439,-0.61,0.02858299265667774
440,-0.6,0.02842603446231229
441,-0.59,0.027573184049805466
442,-0.58,0.02580811027876251
443,-0.57,0.023934372821620586
444,-0.56,0.022400534277703388
445,-0.55,0.023658246377962877
446,-0.54,0.02132931898853374
447,-0.53,0.01937566319415973
448,-0.52,0.017670878801602785
449,-0.51,0.015214722702436623
450,-0.5,0.016247874403261975
451,-0.49,0.01470542864275598
452,-0.48,0.014199888307050545
453,-0.47,0.013040217928570463
454,-0.46,0.01185360101747468
455,-0.45,0.012205948143234613
456,-0.44,0.013674161324130352
457,-0.43,0.014812226139782336
458,-0.42,0.012246186106610157
459,-0.41,0.011991787447179103
460,-0.4,0.014939130195219752
461,-0.39,0.012623070387665247
462,-0.38,0.012769851027934931
463,-0.37,0.010633276874641606
464,-0.36,0.014091152987362687
465,-0.35,0.010950000825183881
466,-0.34,0.010749767594343096
467,-0.33,0.01090812405731234
468,-0.32,0.010907142538093662
469,-0.31,0.007480302254208426
470,-0.3,0.004158624485561813
471,-0.29,0.0029968221252181237
472,-0.28,0.0021790417641516235
473,-0.27,-0.0001933642970589622
474,-0.26,0.0014885486852700969
475,-0.25,0.004082586342052774
476,-0.24,0.003104557579745454
477,-0.23,0.0010196114225272945
478,-0.22,0.003565446252420029
479,-0.21,0.010150505126440779
480,-0.2,0.006825821281829764
481,-0.19,0.0036742964436145
482,-0.18,0.004171754205754635
483,-0.17,0.002457904114319398
484,-0.16,0.0032358812553657523
485,-0.15,0.004119782501278008
486,-0.14,0.005582756610419293
487,-0.13,0.007036613132313893
488,-0.12,0.0070075939255193065
489,-0.11,0.004410659733907696
490,-0.1,0.005357882669494621
491,-0.09,0.007738024978842822
492,-0.08,0.006531671105729067
493,-0.07,0.0037290511004445664
494,-0.06,0.00047806842753693457
495,-0.05,-0.00448970582350524
496,-0.04,-0.006450805546197411
497,-0.03,-0.002945741745208015
498,-0.02,-0.002986390332934453
499,-0.01,-0.003748211150368632
500,0.0,-0.006253953894474
501,0.01,-0.004981028909280406
502,0.02,-0.001969958581589982
503,0.03,0.0003215373760837581
504,0.04,-0.0010758853184093947
505,0.05,-0.003807753959118143
506,0.06,-0.000920359936699415
507,0.07,0.0002584122889642132
508,0.08,-0.002358938167523278
509,0.09,0.0018394824802535487
510,0.1,0.003310110563826643
511,0.11,0.0008519785929374107
512,0.12,-0.0026205834217811613
513,0.13,-0.0031613378268106618
514,0.14,-0.0026907766016210644
515,0.15,-0.0026633790986098638
516,0.16,-0.0004830885486048486
517,0.17,-0.0008827483538998981
518,0.18,0.0004427231628418571
519,0.19,0.006481558662306236
520,0.2,0.0049272310432508515
521,0.21,0.0034875807771317935
522,0.22,-0.002038026366199125
523,0.23,-0.002626161923425574
524,0.24,-0.0009910833093490223
525,0.25,-0.00364469560553235
526,0.26,-0.0034338885626743476
527,0.27,-0.0048913987979316564
528,0.28,-0.006736488710723465
529,0.29,-0.008202441641703417
530,0.3,-0.01104228510180949
531,0.31,-0.010158582514019465
532,0.32,-0.010588482640244978
533,0.33,-0.01230289366470888
534,0.34,-0.0075058879208873
535,0.35,-0.011303981647082406
536,0.36,-0.009422305649613938
537,0.37,-0.008423537523353342
538,0.38,-0.007998410683737689
539,0.39,-0.006387332060908246
540,0.4,-0.006369424665530976
541,0.41,-0.007215777629938025
542,0.42,-0.010023905646954545
543,0.43,-0.006684908544272117
544,0.44,-0.008804147467377843
545,0.45,-0.009878852293701335
546,0.46,-0.011250043444461899
547,0.47,-0.0117658979318771
548,0.48,-0.012964340402476349
549,0.49,-0.01441953913289895
550,0.5,-0.014354843511682591
551,0.51,-0.014610200462084832
552,0.52,-0.013924801193351932
553,0.53,-0.019035534202323623
554,0.54,-0.020002399770151835
555,0.55,-0.021704065051251775
556,0.56,-0.020810962034813585
557,0.57,-0.020124819805556582
558,0.58,-0.021876464667921036
559,0.59,-0.021028114237470974
560,0.6,-0.02278435859415673
561,0.61,-0.02380763077533643
562,0.62,-0.022769051388357164
563,0.63,-0.02531285632619662
564,0.64,-0.023989466823663763
565,0.65,-0.02377506650588057
566,0.66,-0.024670090273119394
567,0.67,-0.030329351384060566
568,0.68,-0.033981717604512185
569,0.69,-0.033995891077502005
570,0.7,-0.029561653520577602
571,0.71,-0.029977403998155405
572,0.72,-0.030681499134832868
573,0.73,-0.03000108899047149
574,0.74,-0.031364635643455374
575,0.75,-0.033113481183732696
576,0.76,-0.033869811532498906
577,0.77,-0.03879209560818697
578,0.78,-0.04059071425817873
579,0.79,-0.044121964323316276
580,0.8,-0.042735378121079304
581,0.81,-0.04313351118009101
582,0.82,-0.0450481484185552
583,0.83,-0.04590255601216264
584,0.84,-0.04653085874511331
585,0.85,-0.04710313181713055
586,0.86,-0.04876762716419769
587,0.87,-0.04949981071354137
588,0.88,-0.048944600672819916
589,0.89,-0.05162599795329492
590,0.9,-0.05313292847188389
591,0.91,-0.05056099120935187
592,0.92,-0.049969891868713256
593,0.93,-0.04870354437804181
594,0.94,-0.053417214339365415
595,0.95,-0.05776542930909567
596,0.96,-0.05560091505603304
597,0.97,-0.058612472595056975
598,0.98,-0.06262622696648079
599,0.99,-0.06160601467562565
600,1.0,-0.06190423528813882
601,1.01,-0.06392832428882234
602,1.02,-0.06658243087159232
603,1.03,-0.06849205387261303
604,1.04,-0.06113109986102616
605,1.05,-0.0646333928562699
606,1.06,-0.06732184006816377
607,1.07,-0.0723066445878221
608,1.08,-0.07073320781115089
609,1.09,-0.06966509425290313
610,1.1,-0.06776313589094163
611,1.11,-0.06946841181604912
612,1.12,-0.07160447914626844
613,1.13,-0.07665047502065203
614,1.14,-0.08228714963918438
615,1.15,-0.08129092716336683
616,1.16,-0.08230971309868429
617,1.17,-0.08425489297796451
618,1.18,-0.08809257789266045
619,1.19,-0.09189158294571231
620,1.2,-0.09280215795613245
621,1.21,-0.09356468497480086
622,1.22,-0.09884699530262564
623,1.23,-0.10473089789984669
624,1.24,-0.104766875652607
625,1.25,-0.11138730192714141
626,1.26,-0.11541961321425709
627,1.27,-0.11705457190856228
628,1.28,-0.11972922702326083
629,1.29,-0.12096656086529567
630,1.3,-0.1266774028506965
631,1.31,-0.13009024688370197
632,1.32,-0.13507088651517218
633,1.33,-0.1359899493450476
634,1.34,-0.14024220961407985
635,1.35,-0.14266917704729942
636,1.36,-0.14620010299432296
637,1.37,-0.1525988504882727
638,1.38,-0.1562971250350862
639,1.39,-0.15974816486330368
640,1.4,-0.16244977577600905
641,1.41,-0.16628340649915563
642,1.42,-0.16914749644145122
643,1.43,-0.1712395429323541
644,1.44,-0.1735902651704413
645,1.45,-0.17983878814662524
646,1.46,-0.18542705626932654
647,1.47,-0.19112507410731827
648,1.48,-0.19342818439861298
649,1.49,-0.19902292195084104
650,1.5,-0.2057927869605598
651,1.51,-0.2117886167898122
652,1.52,-0.21379784198713803
653,1.53,-0.22200779016318783
654,1.54,-0.2273268028383688
655,1.55,-0.23168377765319081
656,1.56,-0.23434814461068454
657,1.57,-0.23808513276378762
658,1.58,-0.2441075391141978
659,1.59,-0.2524129961311321
660,1.6,-0.25524712953960926
661,1.61,-0.2610440753186667
662,1.62,-0.2668215897640094
663,1.63,-0.2758554325147651
664,1.64,-0.28011903110212266
665,1.65,-0.28605764201558115
666,1.66,-0.2906316637622457
667,1.67,-0.2960030744911055
668,1.68,-0.3052496881120481
669,1.69,-0.30846024269692496
670,1.7,-0.3149372388274001
671,1.71,-0.32095520141630796
672,1.72,-0.326052259857746
673,1.73,-0.33200154741862464
674,1.74,-0.3412432346523351
675,1.75,-0.34736104879946117
676,1.76,-0.35097219494248755
677,1.77,-0.3526914549559479
678,1.78,-0.3606988333856993
679,1.79,-0.3678472810581632
680,1.8,-0.3744539528551998
681,1.81,-0.38216333158668103
682,1.82,-0.3919824556923044
683,1.83,-0.39997778671143336
684,1.84,-0.40604114746143005
685,1.85,-0.41342696286809355
686,1.86,-0.42105086644058876
687,1.87,-0.42955874548784445
688,1.88,-0.43867125664354
689,1.89,-0.4448446572877638
690,1.9,-0.45410130833792306
691,1.91,-0.46409811067336126
692,1.92,-0.4728144168687287
693,1.93,-0.4811544444916369
694,1.94,-0.48984101916631406
695,1.95,-0.49736324819540645
696,1.96,-0.5050916250550777
697,1.97,-0.5137071878755943
698,1.98,-0.522882087791567
699,1.99,-0.5309947352870084
700,2.0,-0.5405366874899253
701,2.01,-0.5470695118632294
702,2.02,-0.5558751126683585
703,2.03,-0.5656143475257569
704,2.04,-0.5721468352436261
705,2.05,-0.5806003659903436
706,2.06,-0.5892376346183021
707,2.07,-0.5965817538620759
708,2.08,-0.6042820139203597
709,2.09,-0.6130897965694104
710,2.1,-0.6228902960577605
711,2.11,-0.6290698059300388
712,2.12,-0.6365340918077018
713,2.13,-0.6451182662679535
714,2.14,-0.6543215186491391
715,2.15,-0.6641632797256796
716,2.16,-0.6741632797256798
717,2.17,-0.6841632797256796
718,2.18,-0.6941632797256798
719,2.19,-0.703330595989879
720,2.2,-0.7096308944418888
721,2.21,-0.7196308944418885
722,2.22,-0.7270438739804932
723,2.23,-0.737043873980493
724,2.24,-0.7452367582121864
725,2.25,-0.7540880337623241
726,2.26,-0.7626853960124722
727,2.27,-0.7714113775789244
728,2.28,-0.7784075772954089
729,2.29,-0.7879377763223403
730,2.3,-0.7969037650564315
731,2.31,-0.806591777371328
732,2.32,-0.8139819805469675
733,2.33,-0.8236566075179688
734,2.34,-0.8336566075179686
735,2.35,-0.8436566075179688
736,2.36,-0.8536566075179686
737,2.37,-0.8636566075179688
738,2.38,-0.8736566075179686
739,2.39,-0.8819976249920505
740,2.4,-0.8919976249920503
741,2.41,-0.9019976249920505
742,2.42,-0.9105266333556303
743,2.43,-0.9205266333556306
744,2.44,-0.9305266333556304
745,2.45,-0.9405266333556306
746,2.46,-0.9500073983899335
747,2.47,-0.9600073983899338
748,2.48,-0.9699915965590313
749,2.49,-0.9782917968652605
750,2.5,-0.9881770732178545
751,2.51,-0.996983142120319
752,2.52,-1.0069831421203193
753,2.53,-1.0163011382139044
754,2.54,-1.0260072458176999
755,2.55,-1.0360072458176997
756,2.56,-1.0460072458176999
757,2.57,-1.0560072458176997
758,2.58,-1.0660072458177
759,2.59,-1.0760072458176997
760,2.6,-1.083861020417515
761,2.61,-1.0938610204175148
762,2.62,-1.103861020417515
763,2.63,-1.1138610204175148
764,2.64,-1.123861020417515
765,2.65,-1.1331952941900683
766,2.66,-1.1431952941900685
767,2.67,-1.1531952941900683
768,2.68,-1.1631952941900685
769,2.69,-1.1731952941900683
770,2.7,-1.1831952941900685
771,2.71,-1.1931952941900683
772,2.72,-1.2031952941900685
773,2.73,-1.2131952941900683
774,2.74,-1.2231952941900686
775,2.75,-1.2331952941900683
776,2.76,-1.2431952941900681
777,2.77,-1.2531952941900684
778,2.78,-1.2631952941900682
779,2.79,-1.2731952941900684
780,2.8,-1.2831952941900682
781,2.81,-1.2931952941900684
782,2.82,-1.3031952941900682
783,2.83,-1.3131952941900684
784,2.84,-1.3231952941900682
785,2.85,-1.3331952941900684
786,2.86,-1.3431952941900682
787,2.87,-1.3531952941900685
788,2.88,-1.3631952941900682
789,2.89,-1.3731952941900685
790,2.9,-1.3831952941900683
791,2.91,-1.3931952941900685
792,2.92,-1.4031952941900683
793,2.93,-1.4131952941900685
794,2.94,-1.4231952941900683
795,2.95,-1.4331952941900685
796,2.96,-1.4431952941900683
797,2.97,-1.4531952941900685
798,2.98,-1.4631952941900683
799,2.99,-1.4731952941900686
800,3.0,-1.4831952941900683
801,3.01,-1.4931952941900681
802,3.02,-1.5031952941900684
803,3.03,-1.5131952941900682
804,3.04,-1.5231952941900684
805,3.05,-1.5331952941900682
806,3.06,-1.539604949000249
807,3.07,-1.5496049490002488
808,3.08,-1.559604949000249
809,3.09,-1.5696049490002488
810,3.1,-1.579604949000249
811,3.11,-1.5896049490002488
812,3.12,-1.599604949000249
813,3.13,-1.6096049490002489
814,3.14,-1.619604949000249
815,3.15,-1.6296049490002489
816,3.16,-1.6396049490002491
817,3.17,-1.649604949000249
818,3.18,-1.6596049490002491
819,3.19,-1.669604949000249
820,3.2,-1.6796049490002491
821,3.21,-1.689604949000249
822,3.22,-1.6996049490002492
823,3.23,-1.709604949000249
824,3.24,-1.7196049490002492
825,3.25,-1.729604949000249
826,3.26,-1.7396049490002488
827,3.27,-1.749604949000249
828,3.28,-1.7596049490002488
829,3.29,-1.769604949000249
830,3.3,-1.7796049490002488
831,3.31,-1.789604949000249
832,3.32,-1.7996049490002488
833,3.33,-1.809604949000249
834,3.34,-1.8196049490002488
835,3.35,-1.829604949000249
836,3.36,-1.8396049490002488
837,3.37,-1.849604949000249
838,3.38,-1.8596049490002489
839,3.39,-1.869604949000249
840,3.4,-1.8796049490002489
841,3.41,-1.8896049490002491
842,3.42,-1.899604949000249
843,3.43,-1.9096049490002491
844,3.44,-1.919604949000249
845,3.45,-1.9296049490002491
846,3.46,-1.939604949000249
847,3.47,-1.9496049490002492
848,3.48,-1.959604949000249
849,3.49,-1.9696049490002492
850,3.5,-1.979604949000249
851,3.51,-1.9896049490002488
852,3.52,-1.999604949000249
853,3.53,-2.0096049490002486
854,3.54,-2.0196049490002492
855,3.55,-2.029604949000249
856,3.56,-2.039604949000249
857,3.57,-2.0496049490002486
858,3.58,-2.0596049490002493
859,3.59,-2.069604949000249
860,3.6,-2.079604949000249
861,3.61,-2.0896049490002486
862,3.62,-2.0996049490002493
863,3.63,-2.109604949000249
864,3.64,-2.119604949000249
865,3.65,-2.1296049490002487
866,3.66,-2.1396049490002493
867,3.67,-2.149604949000249
868,3.68,-2.159604949000249
869,3.69,-2.1696049490002487
870,3.7,-2.1796049490002494
871,3.71,-2.189604949000249
872,3.72,-2.199604949000249
873,3.73,-2.2096049490002487
874,3.74,-2.2196049490002494
875,3.75,-2.229604949000249
876,3.76,-2.239604949000249
877,3.77,-2.2496049490002488
878,3.78,-2.2596049490002486
879,3.79,-2.2696049490002492
880,3.8,-2.279604949000249
881,3.81,-2.289604949000249
882,3.82,-2.2996049490002486
883,3.83,-2.3096049490002493
884,3.84,-2.319604949000249
885,3.85,-2.329604949000249
886,3.86,-2.3396049490002486
887,3.87,-2.3496049490002493
888,3.88,-2.359604949000249
889,3.89,-2.369604949000249
890,3.9,-2.3796049490002487
891,3.91,-2.3896049490002493
892,3.92,-2.399604949000249
893,3.93,-2.409604949000249
894,3.94,-2.4196049490002487
895,3.95,-2.4296049490002494
896,3.96,-2.439604949000249
897,3.97,-2.449604949000249
898,3.98,-2.4596049490002487
899,3.99,-2.4696049490002494
900,4.0,-2.479604949000249
901,4.01,-2.489604949000249
902,4.02,-2.4996049490002488
903,4.03,-2.5096049490002494
904,4.04,-2.5196049490002492
905,4.05,-2.529604949000249
906,4.06,-2.539604949000249
907,4.07,-2.5496049490002495
908,4.08,-2.5596049490002493
909,4.09,-2.569604949000249
910,4.1,-2.579604949000249
911,4.11,-2.5896049490002495
912,4.12,-2.5996049490002493
913,4.13,-2.609604949000249
914,4.14,-2.619604949000249
915,4.15,-2.6296049490002495
916,4.16,-2.6396049490002493
917,4.17,-2.649604949000249
918,4.18,-2.659604949000249
919,4.19,-2.6696049490002496
920,4.2,-2.6796049490002494
921,4.21,-2.689604949000249
922,4.22,-2.699604949000249
923,4.23,-2.7096049490002496
924,4.24,-2.7196049490002494
925,4.25,-2.729604949000249
926,4.26,-2.739604949000249
927,4.27,-2.7496049490002488
928,4.28,-2.7596049490002494
929,4.29,-2.7696049490002492
930,4.3,-2.779604949000249
931,4.31,-2.789604949000249
932,4.32,-2.7996049490002495
933,4.33,-2.8096049490002493
934,4.34,-2.819604949000249
935,4.35,-2.829604949000249
936,4.36,-2.8396049490002495
937,4.37,-2.8496049490002493
938,4.38,-2.859604949000249
939,4.39,-2.869604949000249
940,4.4,-2.8796049490002495
941,4.41,-2.8896049490002493
942,4.42,-2.899604949000249
943,4.43,-2.909604949000249
944,4.44,-2.9196049490002496
945,4.45,-2.9296049490002494
946,4.46,-2.939604949000249
947,4.47,-2.949604949000249
948,4.48,-2.9596049490002496
949,4.49,-2.9696049490002494
950,4.5,-2.979604949000249
951,4.51,-2.989604949000249
952,4.52,-2.9996049490002488
953,4.53,-3.0096049490002494
954,4.54,-3.0196049490002492
955,4.55,-3.029604949000249
956,4.56,-3.039604949000249
957,4.57,-3.0496049490002495
958,4.58,-3.0596049490002493
959,4.59,-3.069604949000249
960,4.6,-3.079604949000249
961,4.61,-3.0896049490002495
962,4.62,-3.0996049490002493
963,4.63,-3.109604949000249
964,4.64,-3.119604949000249
965,4.65,-3.1296049490002495
966,4.66,-3.1396049490002493
967,4.67,-3.149604949000249
968,4.68,-3.159604949000249
969,4.69,-3.1696049490002496
970,4.7,-3.1796049490002494
971,4.71,-3.189604949000249
972,4.72,-3.199604949000249
973,4.73,-3.2096049490002496
974,4.74,-3.2196049490002494
975,4.75,-3.229604949000249
976,4.76,-3.239604949000249
977,4.77,-3.2496049490002488
978,4.78,-3.2596049490002494
979,4.79,-3.2696049490002492
980,4.8,-3.279604949000249
981,4.81,-3.289604949000249
982,4.82,-3.2996049490002495
983,4.83,-3.3096049490002493
984,4.84,-3.319604949000249
985,4.85,-3.329604949000249
986,4.86,-3.3396049490002495
987,4.87,-3.3496049490002493
988,4.88,-3.359604949000249
989,4.89,-3.369604949000249
990,4.9,-3.3796049490002495
991,4.91,-3.3896049490002493
992,4.92,-3.399604949000249
993,4.93,-3.409604949000249
994,4.94,-3.4196049490002496
995,4.95,-3.4296049490002494
996,4.96,-3.439604949000249
997,4.97,-3.449604949000249
998,4.98,-3.4596049490002496
999,4.99,-3.4696049490002494


==> PythonFigures/delta_on_r.csv <==
0,-3.0,3.83,4.52,4.87
1,-2.99,3.82,4.51,4.86
2,-2.98,3.81,4.5,4.85
3,-2.97,3.8,4.49,4.84
4,-2.96,3.79,4.48,4.83
5,-2.95,3.78,4.47,4.82
6,-2.94,3.77,4.46,4.81
7,-2.93,3.76,4.45,4.8
8,-2.92,3.75,4.44,4.79
9,-2.91,3.74,4.43,4.78
10,-2.9,3.73,4.42,4.77
11,-2.89,3.72,4.41,4.76
12,-2.88,3.71,4.4,4.75
13,-2.87,3.7,4.39,4.74
14,-2.86,3.69,4.38,4.73
15,-2.85,3.68,4.37,4.72
16,-2.84,3.67,4.36,4.71
17,-2.83,3.66,4.35,4.7
18,-2.82,3.65,4.34,4.69
19,-2.81,3.64,4.33,4.68
20,-2.8,3.63,4.32,4.67
21,-2.79,3.62,4.31,4.66
22,-2.78,3.61,4.3,4.65
23,-2.77,3.6,4.29,4.64
24,-2.76,3.59,4.28,4.63
25,-2.75,3.58,4.27,4.62
26,-2.74,3.57,4.26,4.61
27,-2.73,3.56,4.25,4.6
28,-2.72,3.55,4.24,4.59
29,-2.71,3.54,4.23,4.58
30,-2.7,3.53,4.22,4.57
31,-2.69,3.52,4.21,4.56
32,-2.68,3.51,4.2,4.55
33,-2.67,3.5,4.19,4.54
34,-2.66,3.49,4.18,4.53
35,-2.65,3.48,4.17,4.52
36,-2.64,3.47,4.16,4.51
37,-2.63,3.46,4.15,4.5
38,-2.62,3.45,4.14,4.49
39,-2.61,3.44,4.13,4.48
40,-2.6,3.43,4.12,4.47
41,-2.59,3.42,4.11,4.46
42,-2.58,3.41,4.1,4.45
43,-2.57,3.4,4.09,4.44
44,-2.56,3.39,4.08,4.43
45,-2.55,3.38,4.07,4.42
46,-2.54,3.37,4.06,4.41
47,-2.53,3.36,4.05,4.4
48,-2.52,3.35,4.04,4.39
49,-2.51,3.34,4.03,4.38
50,-2.5,3.33,4.02,4.37
51,-2.49,3.32,4.01,4.36
52,-2.48,3.31,4.0,4.35
53,-2.47,3.3,3.99,4.34
54,-2.46,3.29,3.98,4.33
55,-2.45,3.28,3.97,4.32
56,-2.44,3.27,3.96,4.31
57,-2.43,3.26,3.95,4.3
58,-2.42,3.25,3.94,4.29
59,-2.41,3.24,3.93,4.28
60,-2.4,3.23,3.92,4.27
61,-2.39,3.22,3.91,4.26
62,-2.38,3.21,3.9,4.25
63,-2.37,3.2,3.89,4.24
64,-2.36,3.19,3.88,4.23
65,-2.35,3.18,3.87,4.22
66,-2.34,3.17,3.86,4.21
67,-2.33,3.16,3.85,4.2
68,-2.32,3.15,3.84,4.19
69,-2.31,3.14,3.83,4.18
70,-2.3,3.13,3.82,4.17
71,-2.29,3.12,3.81,4.16
72,-2.28,3.11,3.8,4.15
73,-2.27,3.1,3.79,4.14
74,-2.26,3.09,3.78,4.13
75,-2.25,3.08,3.77,4.12
76,-2.24,3.07,3.76,4.11
77,-2.23,3.06,3.75,4.1
78,-2.22,3.05,3.74,4.09
79,-2.21,3.04,3.73,4.08
80,-2.2,3.03,3.72,4.07
81,-2.19,3.02,3.71,4.06
82,-2.18,3.01,3.7,4.05
83,-2.17,3.0,3.69,4.04
84,-2.16,2.99,3.68,4.03
85,-2.15,2.98,3.67,4.02
86,-2.14,2.97,3.66,4.01
87,-2.13,2.96,3.65,4.0
88,-2.12,2.95,3.64,3.99
89,-2.11,2.94,3.63,3.98
90,-2.1,2.93,3.62,3.97
91,-2.09,2.92,3.61,3.96
92,-2.08,2.91,3.6,3.95
93,-2.07,2.9,3.59,3.94
94,-2.06,2.89,3.58,3.93
95,-2.05,2.88,3.57,3.92
96,-2.04,2.87,3.56,3.91
97,-2.03,2.86,3.55,3.9
98,-2.02,2.85,3.54,3.89
99,-2.01,2.84,3.53,3.88
100,-2.0,2.83,3.52,3.87
101,-1.99,2.82,3.51,3.86
102,-1.98,2.81,3.5,3.85
103,-1.97,2.8,3.49,3.84
104,-1.96,2.79,3.48,3.83
105,-1.95,2.78,3.47,3.82
106,-1.94,2.77,3.46,3.81
107,-1.93,2.76,3.45,3.8
108,-1.92,2.75,3.44,3.79
109,-1.91,2.74,3.43,3.78
110,-1.9,2.73,3.42,3.77
111,-1.89,2.72,3.41,3.76
112,-1.88,2.71,3.4,3.75
113,-1.87,2.7,3.39,3.74
114,-1.86,2.69,3.38,3.73
115,-1.85,2.68,3.37,3.72
116,-1.84,2.67,3.36,3.71
117,-1.83,2.66,3.35,3.7
118,-1.82,2.65,3.34,3.69
119,-1.81,2.64,3.33,3.68
120,-1.8,2.63,3.32,3.67
121,-1.79,2.62,3.31,3.66
122,-1.78,2.61,3.3,3.65
123,-1.77,2.6,3.29,3.64
124,-1.76,2.59,3.28,3.63
125,-1.75,2.58,3.27,3.62
126,-1.74,2.57,3.26,3.61
127,-1.73,2.56,3.25,3.6
128,-1.72,2.55,3.24,3.59
129,-1.71,2.54,3.23,3.58
130,-1.7,2.53,3.22,3.57
131,-1.69,2.52,3.21,3.56
132,-1.68,2.51,3.2,3.55
133,-1.67,2.5,3.19,3.54
134,-1.66,2.49,3.18,3.53
135,-1.65,2.48,3.17,3.52
136,-1.64,2.47,3.16,3.51
137,-1.63,2.46,3.15,3.5
138,-1.62,2.45,3.14,3.49
139,-1.61,2.44,3.13,3.48
140,-1.6,2.43,3.12,3.47
141,-1.59,2.42,3.11,3.46
142,-1.58,2.41,3.1,3.45
143,-1.57,2.4,3.09,3.44
144,-1.56,2.39,3.08,3.43
145,-1.55,2.38,3.07,3.42
146,-1.54,2.37,3.06,3.41
147,-1.53,2.36,3.05,3.4
148,-1.52,2.35,3.04,3.39
149,-1.51,2.34,3.03,3.38
150,-1.5,2.33,3.02,3.37
151,-1.49,2.32,3.01,3.36
152,-1.48,2.31,3.0,3.35
153,-1.47,2.3,2.99,3.34
154,-1.46,2.29,2.98,3.33
155,-1.45,2.28,2.97,3.32
156,-1.44,2.27,2.96,3.31
157,-1.43,2.26,2.95,3.3
158,-1.42,2.25,2.94,3.29
159,-1.41,2.24,2.93,3.28
160,-1.4,2.23,2.92,3.27
161,-1.39,2.22,2.91,3.26
162,-1.38,2.21,2.9,3.25
163,-1.37,2.2,2.89,3.24
164,-1.36,2.19,2.88,3.23
165,-1.35,2.18,2.87,3.22
166,-1.34,2.17,2.86,3.21
167,-1.33,2.16,2.85,3.2
168,-1.32,2.15,2.84,3.19
169,-1.31,2.14,2.83,3.18
170,-1.3,2.13,2.82,3.17
171,-1.29,2.12,2.81,3.16
172,-1.28,2.11,2.8,3.15
173,-1.27,2.1,2.79,3.14
174,-1.26,2.09,2.78,3.13
175,-1.25,2.08,2.77,3.12
176,-1.24,2.07,2.76,3.11
177,-1.23,2.06,2.75,3.1
178,-1.22,2.05,2.74,3.09
179,-1.21,2.04,2.73,3.08
180,-1.2,2.03,2.72,3.07
181,-1.19,2.02,2.71,3.06
182,-1.18,2.01,2.7,3.05
183,-1.17,2.0,2.69,3.04
184,-1.16,1.99,2.68,3.03
185,-1.15,1.98,2.67,3.02
186,-1.14,1.97,2.66,3.01
187,-1.13,1.96,2.65,3.0
188,-1.12,1.95,2.64,2.99
189,-1.11,1.94,2.63,2.98
190,-1.1,1.93,2.62,2.97
191,-1.09,1.92,2.61,2.96
192,-1.08,1.91,2.6,2.95
193,-1.07,1.9,2.59,2.94
194,-1.06,1.89,2.58,2.93
195,-1.05,1.88,2.57,2.92
196,-1.04,1.87,2.56,2.91
197,-1.03,1.86,2.55,2.9
198,-1.02,1.85,2.54,2.89
199,-1.01,1.84,2.53,2.88
200,-1.0,1.83,2.52,2.87
201,-0.99,1.82,2.5,2.86
202,-0.98,1.81,2.49,2.85
203,-0.97,1.8,2.48,2.84
204,-0.96,1.79,2.47,2.83
205,-0.95,1.78,2.46,2.82
206,-0.94,1.77,2.45,2.81
207,-0.93,1.76,2.44,2.8
208,-0.92,1.75,2.43,2.79
209,-0.91,1.74,2.42,2.78
210,-0.9,1.72,2.41,2.77
211,-0.89,1.71,2.4,2.76
212,-0.88,1.7,2.39,2.75
213,-0.87,1.69,2.38,2.74
214,-0.86,1.68,2.37,2.73
215,-0.85,1.67,2.36,2.71
216,-0.84,1.66,2.35,2.7
217,-0.83,1.65,2.33,2.69
218,-0.82,1.64,2.32,2.68
219,-0.81,1.62,2.31,2.67
220,-0.8,1.61,2.3,2.66
221,-0.79,1.6,2.29,2.65
222,-0.78,1.59,2.28,2.64
223,-0.77,1.58,2.27,2.63
224,-0.76,1.57,2.26,2.62
225,-0.75,1.56,2.25,2.61
226,-0.74,1.54,2.24,2.6
227,-0.73,1.53,2.23,2.59
228,-0.72,1.52,2.22,2.58
229,-0.71,1.51,2.2,2.57
230,-0.7,1.5,2.19,2.55
231,-0.69,1.49,2.18,2.54
232,-0.68,1.47,2.17,2.53
233,-0.67,1.46,2.16,2.52
234,-0.66,1.45,2.15,2.51
235,-0.65,1.44,2.14,2.5
236,-0.64,1.42,2.13,2.49
237,-0.63,1.41,2.12,2.48
238,-0.62,1.4,2.1,2.47
239,-0.61,1.39,2.09,2.46
240,-0.6,1.38,2.08,2.44
241,-0.59,1.36,2.07,2.43
242,-0.58,1.34,2.06,2.42
243,-0.57,1.33,2.05,2.41
244,-0.56,1.31,2.03,2.4
245,-0.55,1.3,2.02,2.39
246,-0.54,1.29,2.01,2.38
247,-0.53,1.28,2.0,2.37
248,-0.52,1.25,1.98,2.35
249,-0.51,1.24,1.97,2.34
250,-0.5,1.22,1.96,2.33
251,-0.49,1.21,1.95,2.31
252,-0.48,1.19,1.93,2.3
253,-0.47,1.18,1.92,2.28
254,-0.46,1.17,1.9,2.27
255,-0.45,1.15,1.89,2.26
256,-0.44,1.13,1.88,2.25
257,-0.43,1.12,1.86,2.23
258,-0.42,1.11,1.85,2.22
259,-0.41,1.1,1.84,2.21
260,-0.4,1.08,1.83,2.19
261,-0.39,1.07,1.81,2.18
262,-0.38,1.05,1.8,2.16
263,-0.37,1.03,1.79,2.15
264,-0.36,1.01,1.77,2.14
265,-0.35,1.0,1.76,2.13
266,-0.34,0.98,1.74,2.12
267,-0.33,0.95,1.73,2.1
268,-0.32,0.94,1.71,2.09
269,-0.31,0.92,1.69,2.08
270,-0.3,0.9,1.67,2.06
271,-0.29,0.88,1.65,2.04
272,-0.28,0.87,1.63,2.03
273,-0.27,0.85,1.62,2.01
274,-0.26,0.83,1.6,1.98
275,-0.25,0.81,1.57,1.96
276,-0.24,0.79,1.55,1.94
277,-0.23,0.78,1.53,1.93
278,-0.22,0.76,1.52,1.91
279,-0.21,0.74,1.5,1.9
280,-0.2,0.72,1.48,1.88
281,-0.19,0.71,1.45,1.85
282,-0.18,0.69,1.43,1.82
283,-0.17,0.67,1.41,1.79
284,-0.16,0.63,1.39,1.76
285,-0.15,0.61,1.34,1.72
286,-0.14,0.59,1.31,1.69
287,-0.13,0.54,1.28,1.67
288,-0.12,0.49,1.25,1.65
289,-0.11,0.47,1.23,1.63
290,-0.1,0.43,1.19,1.61
291,-0.09,0.35,1.13,1.57
292,-0.08,0.31,1.09,1.53
293,-0.07,0.28,1.03,1.5
294,-0.06,0.26,0.98,1.45
295,-0.05,0.19,0.88,1.38
296,-0.04,0.17,0.77,1.33
297,-0.03,0.15,0.7,1.27
298,-0.02,0.11,0.53,1.07
299,-0.01,0.04,0.1,0.7
300,0.0,-0.01,0.17,-0.46
301,0.01,-0.11,-0.19,-0.74
302,0.02,-0.13,-0.65,-1.05
303,0.03,-0.26,-0.72,-1.14
304,0.04,-0.32,-0.94,-1.27
305,0.05,-0.34,-0.98,-1.35
306,0.06,-0.39,-1.06,-1.4
307,0.07,-0.43,-1.09,-1.47
308,0.08,-0.46,-1.13,-1.5
309,0.09,-0.48,-1.16,-1.55
310,0.1,-0.51,-1.21,-1.59
311,0.11,-0.59,-1.24,-1.62
312,0.12,-0.62,-1.27,-1.65
313,0.13,-0.65,-1.29,-1.68
314,0.14,-0.68,-1.36,-1.71
315,0.15,-0.7,-1.39,-1.75
316,0.16,-0.72,-1.42,-1.77
317,0.17,-0.74,-1.44,-1.8
318,0.18,-0.76,-1.47,-1.81
319,0.19,-0.79,-1.5,-1.85
320,0.2,-0.81,-1.52,-1.88
321,0.21,-0.83,-1.53,-1.9
322,0.22,-0.85,-1.55,-1.91
323,0.23,-0.86,-1.58,-1.93
324,0.24,-0.88,-1.59,-1.95
325,0.25,-0.89,-1.61,-1.97
326,0.26,-0.9,-1.65,-1.99
327,0.27,-0.93,-1.66,-2.0
328,0.28,-0.94,-1.68,-2.02
329,0.29,-0.96,-1.7,-2.03
330,0.3,-0.98,-1.71,-2.05
331,0.31,-0.99,-1.73,-2.06
332,0.32,-1.01,-1.74,-2.08
333,0.33,-1.02,-1.75,-2.09
334,0.34,-1.03,-1.77,-2.1
335,0.35,-1.05,-1.78,-2.12
336,0.36,-1.07,-1.8,-2.14
337,0.37,-1.09,-1.82,-2.15
338,0.38,-1.1,-1.83,-2.16
339,0.39,-1.13,-1.84,-2.17
340,0.4,-1.14,-1.86,-2.19
341,0.41,-1.16,-1.87,-2.2
342,0.42,-1.17,-1.89,-2.21
343,0.43,-1.18,-1.91,-2.22
344,0.44,-1.2,-1.92,-2.24
345,0.45,-1.21,-1.93,-2.25
346,0.46,-1.22,-1.95,-2.26
347,0.47,-1.24,-1.96,-2.27
348,0.48,-1.25,-1.97,-2.29
349,0.49,-1.27,-1.98,-2.3
350,0.5,-1.28,-1.99,-2.32
351,0.51,-1.29,-2.0,-2.33
352,0.52,-1.31,-2.01,-2.34
353,0.53,-1.32,-2.03,-2.35
354,0.54,-1.33,-2.04,-2.36
355,0.55,-1.35,-2.05,-2.37
356,0.56,-1.36,-2.06,-2.38
357,0.57,-1.37,-2.07,-2.39
358,0.58,-1.38,-2.08,-2.4
359,0.59,-1.39,-2.1,-2.41
360,0.6,-1.4,-2.11,-2.42
361,0.61,-1.41,-2.12,-2.44
362,0.62,-1.43,-2.13,-2.45
363,0.63,-1.44,-2.14,-2.46
364,0.64,-1.46,-2.15,-2.47
365,0.65,-1.47,-2.16,-2.48
366,0.66,-1.48,-2.17,-2.49
367,0.67,-1.49,-2.18,-2.5
368,0.68,-1.5,-2.2,-2.52
369,0.69,-1.51,-2.21,-2.53
370,0.7,-1.52,-2.22,-2.54
371,0.71,-1.54,-2.23,-2.55
372,0.72,-1.55,-2.24,-2.56
373,0.73,-1.56,-2.25,-2.57
374,0.74,-1.57,-2.26,-2.58
375,0.75,-1.58,-2.27,-2.59
376,0.76,-1.59,-2.28,-2.6
377,0.77,-1.6,-2.29,-2.61
378,0.78,-1.61,-2.3,-2.62
379,0.79,-1.63,-2.32,-2.64
380,0.8,-1.64,-2.33,-2.65
381,0.81,-1.65,-2.34,-2.66
382,0.82,-1.66,-2.35,-2.67
383,0.83,-1.67,-2.36,-2.68
384,0.84,-1.68,-2.37,-2.69
385,0.85,-1.69,-2.38,-2.7
386,0.86,-1.7,-2.39,-2.71
387,0.87,-1.71,-2.41,-2.72
388,0.88,-1.72,-2.42,-2.73
389,0.89,-1.73,-2.43,-2.74
390,0.9,-1.74,-2.44,-2.75
391,0.91,-1.75,-2.45,-2.76
392,0.92,-1.77,-2.46,-2.77
393,0.93,-1.78,-2.47,-2.78
394,0.94,-1.79,-2.48,-2.79
395,0.95,-1.8,-2.49,-2.8
396,0.96,-1.81,-2.5,-2.81
397,0.97,-1.82,-2.51,-2.82
398,0.98,-1.83,-2.52,-2.83
399,0.99,-1.84,-2.53,-2.84
400,1.0,-1.85,-2.54,-2.85
401,1.01,-1.87,-2.55,-2.86
402,1.02,-1.88,-2.56,-2.87
403,1.03,-1.89,-2.57,-2.88
404,1.04,-1.9,-2.58,-2.89
405,1.05,-1.91,-2.59,-2.9
406,1.06,-1.92,-2.6,-2.91
407,1.07,-1.93,-2.61,-2.92
408,1.08,-1.94,-2.62,-2.93
409,1.09,-1.95,-2.63,-2.94
410,1.1,-1.96,-2.64,-2.95
411,1.11,-1.97,-2.65,-2.96
412,1.12,-1.98,-2.66,-2.97
413,1.13,-1.99,-2.67,-2.98
414,1.14,-2.0,-2.68,-2.99
415,1.15,-2.01,-2.69,-3.0
416,1.16,-2.02,-2.7,-3.01
417,1.17,-2.03,-2.71,-3.02
418,1.18,-2.04,-2.72,-3.03
419,1.19,-2.05,-2.73,-3.04
420,1.2,-2.06,-2.74,-3.05
421,1.21,-2.07,-2.75,-3.06
422,1.22,-2.08,-2.76,-3.07
423,1.23,-2.09,-2.77,-3.08
424,1.24,-2.1,-2.78,-3.09
425,1.25,-2.11,-2.79,-3.1
426,1.26,-2.12,-2.8,-3.11
427,1.27,-2.13,-2.81,-3.12
428,1.28,-2.14,-2.82,-3.13
429,1.29,-2.16,-2.83,-3.14
430,1.3,-2.17,-2.84,-3.15
431,1.31,-2.18,-2.85,-3.16
432,1.32,-2.19,-2.86,-3.17
433,1.33,-2.2,-2.87,-3.18
434,1.34,-2.21,-2.88,-3.19
435,1.35,-2.22,-2.89,-3.2
436,1.36,-2.23,-2.9,-3.21
437,1.37,-2.24,-2.91,-3.22
438,1.38,-2.25,-2.92,-3.23
439,1.39,-2.26,-2.93,-3.24
440,1.4,-2.27,-2.94,-3.25
441,1.41,-2.28,-2.95,-3.26
442,1.42,-2.29,-2.96,-3.27
443,1.43,-2.3,-2.97,-3.28
444,1.44,-2.31,-2.98,-3.29
445,1.45,-2.32,-2.99,-3.3
446,1.46,-2.33,-3.0,-3.31
447,1.47,-2.34,-3.01,-3.32
448,1.48,-2.35,-3.02,-3.33
449,1.49,-2.36,-3.03,-3.34
450,1.5,-2.37,-3.04,-3.35
451,1.51,-2.38,-3.05,-3.36
452,1.52,-2.39,-3.06,-3.37
453,1.53,-2.4,-3.07,-3.38
454,1.54,-2.41,-3.08,-3.39
455,1.55,-2.42,-3.09,-3.4
456,1.56,-2.43,-3.1,-3.41
457,1.57,-2.44,-3.11,-3.42
458,1.58,-2.45,-3.12,-3.43
459,1.59,-2.46,-3.13,-3.44
460,1.6,-2.47,-3.14,-3.45
461,1.61,-2.48,-3.15,-3.46
462,1.62,-2.49,-3.16,-3.47
463,1.63,-2.5,-3.17,-3.48
464,1.64,-2.51,-3.18,-3.49
465,1.65,-2.52,-3.19,-3.5
466,1.66,-2.53,-3.2,-3.51
467,1.67,-2.54,-3.21,-3.52
468,1.68,-2.55,-3.22,-3.53
469,1.69,-2.56,-3.23,-3.54
470,1.7,-2.57,-3.24,-3.55
471,1.71,-2.58,-3.25,-3.56
472,1.72,-2.59,-3.26,-3.57
473,1.73,-2.6,-3.27,-3.58
474,1.74,-2.61,-3.28,-3.59
475,1.75,-2.62,-3.29,-3.6
476,1.76,-2.63,-3.3,-3.61
477,1.77,-2.64,-3.31,-3.62
478,1.78,-2.65,-3.32,-3.63
479,1.79,-2.66,-3.33,-3.64
480,1.8,-2.67,-3.34,-3.65
481,1.81,-2.68,-3.35,-3.66
482,1.82,-2.69,-3.36,-3.67
483,1.83,-2.7,-3.37,-3.68
484,1.84,-2.71,-3.38,-3.69
485,1.85,-2.72,-3.39,-3.7
486,1.86,-2.73,-3.4,-3.71
487,1.87,-2.74,-3.41,-3.72
488,1.88,-2.75,-3.42,-3.73
489,1.89,-2.76,-3.43,-3.74
490,1.9,-2.77,-3.44,-3.75
491,1.91,-2.78,-3.45,-3.76
492,1.92,-2.79,-3.46,-3.77
493,1.93,-2.8,-3.47,-3.78
494,1.94,-2.81,-3.48,-3.79
495,1.95,-2.82,-3.49,-3.8
496,1.96,-2.83,-3.5,-3.81
497,1.97,-2.84,-3.51,-3.82
498,1.98,-2.85,-3.52,-3.83
499,1.99,-2.86,-3.53,-3.84
500,2.0,-2.87,-3.54,-3.85
501,2.01,-2.88,-3.55,-3.86
502,2.02,-2.89,-3.56,-3.87
503,2.03,-2.9,-3.57,-3.88
504,2.04,-2.91,-3.58,-3.89
505,2.05,-2.92,-3.59,-3.9
506,2.06,-2.93,-3.6,-3.91
507,2.07,-2.94,-3.61,-3.92
508,2.08,-2.95,-3.62,-3.93
509,2.09,-2.96,-3.63,-3.94
510,2.1,-2.97,-3.64,-3.95
511,2.11,-2.98,-3.65,-3.96
512,2.12,-2.99,-3.66,-3.97
513,2.13,-3.0,-3.67,-3.98
514,2.14,-3.01,-3.68,-3.99
515,2.15,-3.02,-3.69,-4.0
516,2.16,-3.03,-3.7,-4.01
517,2.17,-3.04,-3.71,-4.02
518,2.18,-3.05,-3.72,-4.03
519,2.19,-3.06,-3.73,-4.04
520,2.2,-3.07,-3.74,-4.05
521,2.21,-3.08,-3.75,-4.06
522,2.22,-3.09,-3.76,-4.07
523,2.23,-3.1,-3.77,-4.08
524,2.24,-3.11,-3.78,-4.09
525,2.25,-3.12,-3.79,-4.1
526,2.26,-3.13,-3.8,-4.11
527,2.27,-3.14,-3.81,-4.12
528,2.28,-3.15,-3.82,-4.13
529,2.29,-3.16,-3.83,-4.14
530,2.3,-3.17,-3.84,-4.15
531,2.31,-3.18,-3.85,-4.16
532,2.32,-3.19,-3.86,-4.17
533,2.33,-3.2,-3.87,-4.18
534,2.34,-3.21,-3.88,-4.19
535,2.35,-3.22,-3.89,-4.2
536,2.36,-3.23,-3.9,-4.21
537,2.37,-3.24,-3.91,-4.22
538,2.38,-3.25,-3.92,-4.23
539,2.39,-3.26,-3.93,-4.24
540,2.4,-3.27,-3.94,-4.25
541,2.41,-3.28,-3.95,-4.26
542,2.42,-3.29,-3.96,-4.27
543,2.43,-3.3,-3.97,-4.28
544,2.44,-3.31,-3.98,-4.29
545,2.45,-3.32,-3.99,-4.3
546,2.46,-3.33,-4.0,-4.31
547,2.47,-3.34,-4.01,-4.32
548,2.48,-3.35,-4.02,-4.33
549,2.49,-3.36,-4.03,-4.34
550,2.5,-3.37,-4.04,-4.35
551,2.51,-3.38,-4.05,-4.36
552,2.52,-3.39,-4.06,-4.37
553,2.53,-3.4,-4.07,-4.38
554,2.54,-3.41,-4.08,-4.39
555,2.55,-3.42,-4.09,-4.4
556,2.56,-3.43,-4.1,-4.41
557,2.57,-3.44,-4.11,-4.42
558,2.58,-3.45,-4.12,-4.43
559,2.59,-3.46,-4.13,-4.44
560,2.6,-3.47,-4.14,-4.45
561,2.61,-3.48,-4.15,-4.46
562,2.62,-3.49,-4.16,-4.47
563,2.63,-3.5,-4.17,-4.48
564,2.64,-3.51,-4.18,-4.49
565,2.65,-3.52,-4.19,-4.5
566,2.66,-3.53,-4.2,-4.51
567,2.67,-3.54,-4.21,-4.52
568,2.68,-3.55,-4.22,-4.53
569,2.69,-3.56,-4.23,-4.54
570,2.7,-3.57,-4.24,-4.55
571,2.71,-3.58,-4.25,-4.56
572,2.72,-3.59,-4.26,-4.57
573,2.73,-3.6,-4.27,-4.58
574,2.74,-3.61,-4.28,-4.59
575,2.75,-3.62,-4.29,-4.6
576,2.76,-3.63,-4.3,-4.61
577,2.77,-3.64,-4.31,-4.62
578,2.78,-3.65,-4.32,-4.63
579,2.79,-3.66,-4.33,-4.64
580,2.8,-3.67,-4.34,-4.65
581,2.81,-3.68,-4.35,-4.66
582,2.82,-3.69,-4.36,-4.67
583,2.83,-3.7,-4.37,-4.68
584,2.84,-3.71,-4.38,-4.69
585,2.85,-3.72,-4.39,-4.7
586,2.86,-3.73,-4.4,-4.71
587,2.87,-3.74,-4.41,-4.72
588,2.88,-3.75,-4.42,-4.73
589,2.89,-3.76,-4.43,-4.74
590,2.9,-3.77,-4.44,-4.75
591,2.91,-3.78,-4.45,-4.76
592,2.92,-3.79,-4.46,-4.77
593,2.93,-3.8,-4.47,-4.78
594,2.94,-3.81,-4.48,-4.79
595,2.95,-3.82,-4.49,-4.8
596,2.96,-3.83,-4.5,-4.81
597,2.97,-3.84,-4.51,-4.82
598,2.98,-3.85,-4.52,-4.83
599,2.99,-3.86,-4.53,-4.84


==> PythonFigures/delta_on_r_10.csv <==
0,-3.0,3.83,4.52,4.87
1,-2.99,3.82,4.51,4.86
2,-2.98,3.81,4.5,4.85
3,-2.97,3.8,4.49,4.84
4,-2.96,3.79,4.48,4.83
5,-2.95,3.78,4.47,4.82
6,-2.94,3.77,4.46,4.81
7,-2.93,3.76,4.45,4.8
8,-2.92,3.75,4.44,4.79
9,-2.91,3.74,4.43,4.78
10,-2.9,3.73,4.42,4.77
11,-2.89,3.72,4.41,4.76
12,-2.88,3.71,4.4,4.75
13,-2.87,3.7,4.39,4.74
14,-2.86,3.69,4.38,4.73
15,-2.85,3.68,4.37,4.72
16,-2.84,3.67,4.36,4.71
17,-2.83,3.66,4.35,4.7
18,-2.82,3.65,4.34,4.69
19,-2.81,3.64,4.33,4.68
20,-2.8,3.63,4.32,4.67
21,-2.79,3.62,4.31,4.66
22,-2.78,3.61,4.3,4.65
23,-2.77,3.6,4.29,4.64
24,-2.76,3.59,4.28,4.63
25,-2.75,3.58,4.27,4.62
26,-2.74,3.57,4.26,4.61
27,-2.73,3.56,4.25,4.6
28,-2.72,3.55,4.24,4.59
29,-2.71,3.54,4.23,4.58
30,-2.7,3.53,4.22,4.57
31,-2.69,3.52,4.21,4.56
32,-2.68,3.51,4.2,4.55
33,-2.67,3.5,4.19,4.54
34,-2.66,3.49,4.18,4.53
35,-2.65,3.48,4.17,4.52
36,-2.64,3.47,4.16,4.51
37,-2.63,3.46,4.15,4.5
38,-2.62,3.45,4.14,4.49
39,-2.61,3.44,4.13,4.48
40,-2.6,3.43,4.12,4.47
41,-2.59,3.42,4.11,4.46
42,-2.58,3.41,4.1,4.45
43,-2.57,3.4,4.09,4.44
44,-2.56,3.39,4.08,4.43
45,-2.55,3.38,4.07,4.42
46,-2.54,3.37,4.06,4.41
47,-2.53,3.36,4.05,4.4
48,-2.52,3.35,4.04,4.39
49,-2.51,3.34,4.03,4.38
50,-2.5,3.33,4.02,4.37
51,-2.49,3.32,4.01,4.36
52,-2.48,3.31,4.0,4.35
53,-2.47,3.3,3.99,4.34
54,-2.46,3.29,3.98,4.33
55,-2.45,3.28,3.97,4.32
56,-2.44,3.27,3.96,4.31
57,-2.43,3.26,3.95,4.3
58,-2.42,3.25,3.94,4.29
59,-2.41,3.24,3.93,4.28
60,-2.4,3.23,3.92,4.27
61,-2.39,3.22,3.91,4.26
62,-2.38,3.21,3.9,4.25
63,-2.37,3.2,3.89,4.24
64,-2.36,3.19,3.88,4.23
65,-2.35,3.18,3.87,4.22
66,-2.34,3.17,3.86,4.21
67,-2.33,3.16,3.85,4.2
68,-2.32,3.15,3.84,4.19
69,-2.31,3.14,3.83,4.18
70,-2.3,3.13,3.82,4.17
71,-2.29,3.12,3.81,4.16
72,-2.28,3.11,3.8,4.15
73,-2.27,3.1,3.79,4.14
74,-2.26,3.09,3.78,4.13
75,-2.25,3.08,3.77,4.12
76,-2.24,3.07,3.76,4.11
77,-2.23,3.06,3.75,4.1
78,-2.22,3.05,3.74,4.09
79,-2.21,3.04,3.73,4.08
80,-2.2,3.03,3.72,4.07
81,-2.19,3.02,3.71,4.06
82,-2.18,3.01,3.7,4.05
83,-2.17,3.0,3.69,4.04
84,-2.16,2.99,3.68,4.03
85,-2.15,2.98,3.67,4.02
86,-2.14,2.97,3.66,4.01
87,-2.13,2.96,3.65,4.0
88,-2.12,2.95,3.64,3.99
89,-2.11,2.94,3.63,3.98
90,-2.1,2.93,3.62,3.97
91,-2.09,2.92,3.61,3.96
92,-2.08,2.91,3.6,3.95
93,-2.07,2.9,3.59,3.94
94,-2.06,2.89,3.58,3.93
95,-2.05,2.88,3.57,3.92
96,-2.04,2.87,3.56,3.91
97,-2.03,2.86,3.55,3.9
98,-2.02,2.85,3.54,3.89
99,-2.01,2.84,3.53,3.88
100,-2.0,2.83,3.52,3.87
101,-1.99,2.82,3.51,3.86
102,-1.98,2.81,3.5,3.85
103,-1.97,2.8,3.49,3.84
104,-1.96,2.79,3.48,3.83
105,-1.95,2.78,3.47,3.82
106,-1.94,2.77,3.46,3.81
107,-1.93,2.76,3.45,3.8
108,-1.92,2.75,3.44,3.79
109,-1.91,2.74,3.43,3.78
110,-1.9,2.73,3.42,3.77
111,-1.89,2.72,3.41,3.76
112,-1.88,2.71,3.4,3.75
113,-1.87,2.7,3.39,3.74
114,-1.86,2.69,3.38,3.73
115,-1.85,2.68,3.37,3.72
116,-1.84,2.67,3.36,3.71
117,-1.83,2.66,3.35,3.7
118,-1.82,2.65,3.34,3.69
119,-1.81,2.64,3.33,3.68
120,-1.8,2.63,3.32,3.67
121,-1.79,2.62,3.31,3.66
122,-1.78,2.61,3.3,3.65
123,-1.77,2.6,3.29,3.64
124,-1.76,2.59,3.28,3.63
125,-1.75,2.58,3.27,3.62
126,-1.74,2.57,3.26,3.61
127,-1.73,2.56,3.25,3.6
128,-1.72,2.55,3.24,3.59
129,-1.71,2.54,3.23,3.58
130,-1.7,2.53,3.22,3.57
131,-1.69,2.52,3.21,3.56
132,-1.68,2.51,3.2,3.55
133,-1.67,2.5,3.19,3.54
134,-1.66,2.49,3.18,3.53
135,-1.65,2.48,3.17,3.52
136,-1.64,2.47,3.16,3.51
137,-1.63,2.46,3.15,3.5
138,-1.62,2.45,3.14,3.49
139,-1.61,2.44,3.13,3.48
140,-1.6,2.43,3.12,3.47
141,-1.59,2.42,3.11,3.46
142,-1.58,2.41,3.1,3.45
143,-1.57,2.4,3.09,3.44
144,-1.56,2.39,3.08,3.43
145,-1.55,2.38,3.07,3.42
146,-1.54,2.37,3.06,3.41
147,-1.53,2.36,3.05,3.4
148,-1.52,2.35,3.04,3.39
149,-1.51,2.34,3.03,3.38
150,-1.5,2.33,3.02,3.37
151,-1.49,2.32,3.01,3.36
152,-1.48,2.31,3.0,3.35
153,-1.47,2.3,2.99,3.34
154,-1.46,2.29,2.98,3.33
155,-1.45,2.28,2.97,3.32
156,-1.44,2.27,2.96,3.31
157,-1.43,2.26,2.95,3.3
158,-1.42,2.25,2.94,3.29
159,-1.41,2.24,2.93,3.28
160,-1.4,2.23,2.92,3.27
161,-1.39,2.22,2.91,3.26
162,-1.38,2.21,2.9,3.25
163,-1.37,2.2,2.89,3.24
164,-1.36,2.19,2.88,3.23
165,-1.35,2.18,2.87,3.22
166,-1.34,2.17,2.86,3.21
167,-1.33,2.16,2.85,3.2
168,-1.32,2.15,2.84,3.19
169,-1.31,2.14,2.83,3.18
170,-1.3,2.13,2.82,3.17
171,-1.29,2.12,2.81,3.16
172,-1.28,2.11,2.8,3.15
173,-1.27,2.1,2.79,3.14
174,-1.26,2.09,2.78,3.13
175,-1.25,2.08,2.77,3.12
176,-1.24,2.07,2.76,3.11
177,-1.23,2.06,2.75,3.1
178,-1.22,2.05,2.74,3.09
179,-1.21,2.04,2.73,3.08
180,-1.2,2.03,2.72,3.07
181,-1.19,2.02,2.71,3.06
182,-1.18,2.01,2.7,3.05
183,-1.17,2.0,2.69,3.04
184,-1.16,1.99,2.68,3.03
185,-1.15,1.98,2.67,3.02
186,-1.14,1.97,2.66,3.01
187,-1.13,1.96,2.65,3.0
188,-1.12,1.95,2.64,2.99
189,-1.11,1.94,2.63,2.98
190,-1.1,1.93,2.62,2.97
191,-1.09,1.92,2.61,2.96
192,-1.08,1.91,2.6,2.95
193,-1.07,1.9,2.59,2.94
194,-1.06,1.89,2.58,2.93
195,-1.05,1.88,2.57,2.92
196,-1.04,1.87,2.56,2.91
197,-1.03,1.86,2.55,2.9
198,-1.02,1.85,2.54,2.89
199,-1.01,1.84,2.53,2.88
200,-1.0,1.83,2.52,2.87
201,-0.99,1.82,2.5,2.86
202,-0.98,1.81,2.49,2.85
203,-0.97,1.8,2.48,2.84
204,-0.96,1.79,2.47,2.83
205,-0.95,1.78,2.46,2.82
206,-0.94,1.77,2.45,2.81
207,-0.93,1.76,2.44,2.8
208,-0.92,1.75,2.43,2.79
209,-0.91,1.74,2.42,2.78
210,-0.9,1.72,2.41,2.77
211,-0.89,1.71,2.4,2.76
212,-0.88,1.7,2.39,2.75
213,-0.87,1.69,2.38,2.74
214,-0.86,1.68,2.37,2.73
215,-0.85,1.67,2.36,2.71
216,-0.84,1.66,2.35,2.7
217,-0.83,1.65,2.33,2.69
218,-0.82,1.64,2.32,2.68
219,-0.81,1.62,2.31,2.67
220,-0.8,1.61,2.3,2.66
221,-0.79,1.6,2.29,2.65
222,-0.78,1.59,2.28,2.64
223,-0.77,1.58,2.27,2.63
224,-0.76,1.57,2.26,2.62
225,-0.75,1.56,2.25,2.61
226,-0.74,1.54,2.24,2.6
227,-0.73,1.53,2.23,2.59
228,-0.72,1.52,2.22,2.58
229,-0.71,1.51,2.2,2.57
230,-0.7,1.5,2.19,2.55
231,-0.69,1.49,2.18,2.54
232,-0.68,1.47,2.17,2.53
233,-0.67,1.46,2.16,2.52
234,-0.66,1.45,2.15,2.51
235,-0.65,1.44,2.14,2.5
236,-0.64,1.42,2.13,2.49
237,-0.63,1.41,2.12,2.48
238,-0.62,1.4,2.1,2.47
239,-0.61,1.39,2.09,2.46
240,-0.6,1.38,2.08,2.44
241,-0.59,1.36,2.07,2.43
242,-0.58,1.34,2.06,2.42
243,-0.57,1.33,2.05,2.41
244,-0.56,1.31,2.03,2.4
245,-0.55,1.3,2.02,2.39
246,-0.54,1.29,2.01,2.38
247,-0.53,1.28,2.0,2.37
248,-0.52,1.25,1.98,2.35
249,-0.51,1.24,1.97,2.34
250,-0.5,1.22,1.96,2.33
251,-0.49,1.21,1.95,2.31
252,-0.48,1.19,1.93,2.3
253,-0.47,1.18,1.92,2.28
254,-0.46,1.17,1.9,2.27
255,-0.45,1.15,1.89,2.26
256,-0.44,1.13,1.88,2.25
257,-0.43,1.12,1.86,2.23
258,-0.42,1.11,1.85,2.22
259,-0.41,1.1,1.84,2.21
260,-0.4,1.08,1.83,2.19
261,-0.39,1.07,1.81,2.18
262,-0.38,1.05,1.8,2.16
263,-0.37,1.03,1.79,2.15
264,-0.36,1.01,1.77,2.14
265,-0.35,1.0,1.76,2.13
266,-0.34,0.98,1.74,2.12
267,-0.33,0.95,1.73,2.1
268,-0.32,0.94,1.71,2.09
269,-0.31,0.92,1.69,2.08
270,-0.3,0.9,1.67,2.06
271,-0.29,0.88,1.65,2.04
272,-0.28,0.87,1.63,2.03
273,-0.27,0.85,1.62,2.01
274,-0.26,0.83,1.6,1.98
275,-0.25,0.81,1.57,1.96
276,-0.24,0.79,1.55,1.94
277,-0.23,0.78,1.53,1.93
278,-0.22,0.76,1.52,1.91
279,-0.21,0.74,1.5,1.9
280,-0.2,0.72,1.48,1.88
281,-0.19,0.71,1.45,1.85
282,-0.18,0.69,1.43,1.82
283,-0.17,0.67,1.41,1.79
284,-0.16,0.63,1.39,1.76
285,-0.15,0.61,1.34,1.72
286,-0.14,0.59,1.31,1.69
287,-0.13,0.54,1.28,1.67
288,-0.12,0.49,1.25,1.65
289,-0.11,0.47,1.23,1.63
290,-0.1,0.43,1.19,1.61
291,-0.09,0.35,1.13,1.57
292,-0.08,0.31,1.09,1.53
293,-0.07,0.28,1.03,1.5
294,-0.06,0.26,0.98,1.45
295,-0.05,0.19,0.88,1.38
296,-0.04,0.17,0.77,1.33
297,-0.03,0.15,0.7,1.27
298,-0.02,0.11,0.53,1.07
299,-0.01,0.04,0.1,0.7
300,0.0,-0.01,0.17,-0.46
301,0.01,-0.11,-0.19,-0.74
302,0.02,-0.13,-0.65,-1.05
303,0.03,-0.26,-0.72,-1.14
304,0.04,-0.32,-0.94,-1.27
305,0.05,-0.34,-0.98,-1.35
306,0.06,-0.39,-1.06,-1.4
307,0.07,-0.43,-1.09,-1.47
308,0.08,-0.46,-1.13,-1.5
309,0.09,-0.48,-1.16,-1.55
310,0.1,-0.51,-1.21,-1.59
311,0.11,-0.59,-1.24,-1.62
312,0.12,-0.62,-1.27,-1.65
313,0.13,-0.65,-1.29,-1.68
314,0.14,-0.68,-1.36,-1.71
315,0.15,-0.7,-1.39,-1.75
316,0.16,-0.72,-1.42,-1.77
317,0.17,-0.74,-1.44,-1.8
318,0.18,-0.76,-1.47,-1.81
319,0.19,-0.79,-1.5,-1.85
320,0.2,-0.81,-1.52,-1.88
321,0.21,-0.83,-1.53,-1.9
322,0.22,-0.85,-1.55,-1.91
323,0.23,-0.86,-1.58,-1.93
324,0.24,-0.88,-1.59,-1.95
325,0.25,-0.89,-1.61,-1.97
326,0.26,-0.9,-1.65,-1.99
327,0.27,-0.93,-1.66,-2.0
328,0.28,-0.94,-1.68,-2.02
329,0.29,-0.96,-1.7,-2.03
330,0.3,-0.98,-1.71,-2.05
331,0.31,-0.99,-1.73,-2.06
332,0.32,-1.01,-1.74,-2.08
333,0.33,-1.02,-1.75,-2.09
334,0.34,-1.03,-1.77,-2.1
335,0.35,-1.05,-1.78,-2.12
336,0.36,-1.07,-1.8,-2.14
337,0.37,-1.09,-1.82,-2.15
338,0.38,-1.1,-1.83,-2.16
339,0.39,-1.13,-1.84,-2.17
340,0.4,-1.14,-1.86,-2.19
341,0.41,-1.16,-1.87,-2.2
342,0.42,-1.17,-1.89,-2.21
343,0.43,-1.18,-1.91,-2.22
344,0.44,-1.2,-1.92,-2.24
345,0.45,-1.21,-1.93,-2.25
346,0.46,-1.22,-1.95,-2.26
347,0.47,-1.24,-1.96,-2.27
348,0.48,-1.25,-1.97,-2.29
349,0.49,-1.27,-1.98,-2.3
350,0.5,-1.28,-1.99,-2.32
351,0.51,-1.29,-2.0,-2.33
352,0.52,-1.31,-2.01,-2.34
353,0.53,-1.32,-2.03,-2.35
354,0.54,-1.33,-2.04,-2.36
355,0.55,-1.35,-2.05,-2.37
356,0.56,-1.36,-2.06,-2.38
357,0.57,-1.37,-2.07,-2.39
358,0.58,-1.38,-2.08,-2.4
359,0.59,-1.39,-2.1,-2.41
360,0.6,-1.4,-2.11,-2.42
361,0.61,-1.41,-2.12,-2.44
362,0.62,-1.43,-2.13,-2.45
363,0.63,-1.44,-2.14,-2.46
364,0.64,-1.46,-2.15,-2.47
365,0.65,-1.47,-2.16,-2.48
366,0.66,-1.48,-2.17,-2.49
367,0.67,-1.49,-2.18,-2.5
368,0.68,-1.5,-2.2,-2.52
369,0.69,-1.51,-2.21,-2.53
370,0.7,-1.52,-2.22,-2.54
371,0.71,-1.54,-2.23,-2.55
372,0.72,-1.55,-2.24,-2.56
373,0.73,-1.56,-2.25,-2.57
374,0.74,-1.57,-2.26,-2.58
375,0.75,-1.58,-2.27,-2.59
376,0.76,-1.59,-2.28,-2.6
377,0.77,-1.6,-2.29,-2.61
378,0.78,-1.61,-2.3,-2.62
379,0.79,-1.63,-2.32,-2.64
380,0.8,-1.64,-2.33,-2.65
381,0.81,-1.65,-2.34,-2.66
382,0.82,-1.66,-2.35,-2.67
383,0.83,-1.67,-2.36,-2.68
384,0.84,-1.68,-2.37,-2.69
385,0.85,-1.69,-2.38,-2.7
386,0.86,-1.7,-2.39,-2.71
387,0.87,-1.71,-2.41,-2.72
388,0.88,-1.72,-2.42,-2.73
389,0.89,-1.73,-2.43,-2.74
390,0.9,-1.74,-2.44,-2.75
391,0.91,-1.75,-2.45,-2.76
392,0.92,-1.77,-2.46,-2.77
393,0.93,-1.78,-2.47,-2.78
394,0.94,-1.79,-2.48,-2.79
395,0.95,-1.8,-2.49,-2.8
396,0.96,-1.81,-2.5,-2.81
397,0.97,-1.82,-2.51,-2.82
398,0.98,-1.83,-2.52,-2.83
399,0.99,-1.84,-2.53,-2.84
400,1.0,-1.85,-2.54,-2.85
401,1.01,-1.87,-2.55,-2.86
402,1.02,-1.88,-2.56,-2.87
403,1.03,-1.89,-2.57,-2.88
404,1.04,-1.9,-2.58,-2.89
405,1.05,-1.91,-2.59,-2.9
406,1.06,-1.92,-2.6,-2.91
407,1.07,-1.93,-2.61,-2.92
408,1.08,-1.94,-2.62,-2.93
409,1.09,-1.95,-2.63,-2.94
410,1.1,-1.96,-2.64,-2.95
411,1.11,-1.97,-2.65,-2.96
412,1.12,-1.98,-2.66,-2.97
413,1.13,-1.99,-2.67,-2.98
414,1.14,-2.0,-2.68,-2.99
415,1.15,-2.01,-2.69,-3.0
416,1.16,-2.02,-2.7,-3.01
417,1.17,-2.03,-2.71,-3.02
418,1.18,-2.04,-2.72,-3.03
419,1.19,-2.05,-2.73,-3.04
420,1.2,-2.06,-2.74,-3.05
421,1.21,-2.07,-2.75,-3.06
422,1.22,-2.08,-2.76,-3.07
423,1.23,-2.09,-2.77,-3.08
424,1.24,-2.1,-2.78,-3.09
425,1.25,-2.11,-2.79,-3.1
426,1.26,-2.12,-2.8,-3.11
427,1.27,-2.13,-2.81,-3.12
428,1.28,-2.14,-2.82,-3.13
429,1.29,-2.16,-2.83,-3.14
430,1.3,-2.17,-2.84,-3.15
431,1.31,-2.18,-2.85,-3.16
432,1.32,-2.19,-2.86,-3.17
433,1.33,-2.2,-2.87,-3.18
434,1.34,-2.21,-2.88,-3.19
435,1.35,-2.22,-2.89,-3.2
436,1.36,-2.23,-2.9,-3.21
437,1.37,-2.24,-2.91,-3.22
438,1.38,-2.25,-2.92,-3.23
439,1.39,-2.26,-2.93,-3.24
440,1.4,-2.27,-2.94,-3.25
441,1.41,-2.28,-2.95,-3.26
442,1.42,-2.29,-2.96,-3.27
443,1.43,-2.3,-2.97,-3.28
444,1.44,-2.31,-2.98,-3.29
445,1.45,-2.32,-2.99,-3.3
446,1.46,-2.33,-3.0,-3.31
447,1.47,-2.34,-3.01,-3.32
448,1.48,-2.35,-3.02,-3.33
449,1.49,-2.36,-3.03,-3.34
450,1.5,-2.37,-3.04,-3.35
451,1.51,-2.38,-3.05,-3.36
452,1.52,-2.39,-3.06,-3.37
453,1.53,-2.4,-3.07,-3.38
454,1.54,-2.41,-3.08,-3.39
455,1.55,-2.42,-3.09,-3.4
456,1.56,-2.43,-3.1,-3.41
457,1.57,-2.44,-3.11,-3.42
458,1.58,-2.45,-3.12,-3.43
459,1.59,-2.46,-3.13,-3.44
460,1.6,-2.47,-3.14,-3.45
461,1.61,-2.48,-3.15,-3.46
462,1.62,-2.49,-3.16,-3.47
463,1.63,-2.5,-3.17,-3.48
464,1.64,-2.51,-3.18,-3.49
465,1.65,-2.52,-3.19,-3.5
466,1.66,-2.53,-3.2,-3.51
467,1.67,-2.54,-3.21,-3.52
468,1.68,-2.55,-3.22,-3.53
469,1.69,-2.56,-3.23,-3.54
470,1.7,-2.57,-3.24,-3.55
471,1.71,-2.58,-3.25,-3.56
472,1.72,-2.59,-3.26,-3.57
473,1.73,-2.6,-3.27,-3.58
474,1.74,-2.61,-3.28,-3.59
475,1.75,-2.62,-3.29,-3.6
476,1.76,-2.63,-3.3,-3.61
477,1.77,-2.64,-3.31,-3.62
478,1.78,-2.65,-3.32,-3.63
479,1.79,-2.66,-3.33,-3.64
480,1.8,-2.67,-3.34,-3.65
481,1.81,-2.68,-3.35,-3.66
482,1.82,-2.69,-3.36,-3.67
483,1.83,-2.7,-3.37,-3.68
484,1.84,-2.71,-3.38,-3.69
485,1.85,-2.72,-3.39,-3.7
486,1.86,-2.73,-3.4,-3.71
487,1.87,-2.74,-3.41,-3.72
488,1.88,-2.75,-3.42,-3.73
489,1.89,-2.76,-3.43,-3.74
490,1.9,-2.77,-3.44,-3.75
491,1.91,-2.78,-3.45,-3.76
492,1.92,-2.79,-3.46,-3.77
493,1.93,-2.8,-3.47,-3.78
494,1.94,-2.81,-3.48,-3.79
495,1.95,-2.82,-3.49,-3.8
496,1.96,-2.83,-3.5,-3.81
497,1.97,-2.84,-3.51,-3.82
498,1.98,-2.85,-3.52,-3.83
499,1.99,-2.86,-3.53,-3.84
500,2.0,-2.87,-3.54,-3.85
501,2.01,-2.88,-3.55,-3.86
502,2.02,-2.89,-3.56,-3.87
503,2.03,-2.9,-3.57,-3.88
504,2.04,-2.91,-3.58,-3.89
505,2.05,-2.92,-3.59,-3.9
506,2.06,-2.93,-3.6,-3.91
507,2.07,-2.94,-3.61,-3.92
508,2.08,-2.95,-3.62,-3.93
509,2.09,-2.96,-3.63,-3.94
510,2.1,-2.97,-3.64,-3.95
511,2.11,-2.98,-3.65,-3.96
512,2.12,-2.99,-3.66,-3.97
513,2.13,-3.0,-3.67,-3.98
514,2.14,-3.01,-3.68,-3.99
515,2.15,-3.02,-3.69,-4.0
516,2.16,-3.03,-3.7,-4.01
517,2.17,-3.04,-3.71,-4.02
518,2.18,-3.05,-3.72,-4.03
519,2.19,-3.06,-3.73,-4.04
520,2.2,-3.07,-3.74,-4.05
521,2.21,-3.08,-3.75,-4.06
522,2.22,-3.09,-3.76,-4.07
523,2.23,-3.1,-3.77,-4.08
524,2.24,-3.11,-3.78,-4.09
525,2.25,-3.12,-3.79,-4.1
526,2.26,-3.13,-3.8,-4.11
527,2.27,-3.14,-3.81,-4.12
528,2.28,-3.15,-3.82,-4.13
529,2.29,-3.16,-3.83,-4.14
530,2.3,-3.17,-3.84,-4.15
531,2.31,-3.18,-3.85,-4.16
532,2.32,-3.19,-3.86,-4.17
533,2.33,-3.2,-3.87,-4.18
534,2.34,-3.21,-3.88,-4.19
535,2.35,-3.22,-3.89,-4.2
536,2.36,-3.23,-3.9,-4.21
537,2.37,-3.24,-3.91,-4.22
538,2.38,-3.25,-3.92,-4.23
539,2.39,-3.26,-3.93,-4.24
540,2.4,-3.27,-3.94,-4.25
541,2.41,-3.28,-3.95,-4.26
542,2.42,-3.29,-3.96,-4.27
543,2.43,-3.3,-3.97,-4.28
544,2.44,-3.31,-3.98,-4.29
545,2.45,-3.32,-3.99,-4.3
546,2.46,-3.33,-4.0,-4.31
547,2.47,-3.34,-4.01,-4.32
548,2.48,-3.35,-4.02,-4.33
549,2.49,-3.36,-4.03,-4.34
550,2.5,-3.37,-4.04,-4.35
551,2.51,-3.38,-4.05,-4.36
552,2.52,-3.39,-4.06,-4.37
553,2.53,-3.4,-4.07,-4.38
554,2.54,-3.41,-4.08,-4.39
555,2.55,-3.42,-4.09,-4.4
556,2.56,-3.43,-4.1,-4.41
557,2.57,-3.44,-4.11,-4.42
558,2.58,-3.45,-4.12,-4.43
559,2.59,-3.46,-4.13,-4.44
560,2.6,-3.47,-4.14,-4.45
561,2.61,-3.48,-4.15,-4.46
562,2.62,-3.49,-4.16,-4.47
563,2.63,-3.5,-4.17,-4.48
564,2.64,-3.51,-4.18,-4.49
565,2.65,-3.52,-4.19,-4.5
566,2.66,-3.53,-4.2,-4.51
567,2.67,-3.54,-4.21,-4.52
568,2.68,-3.55,-4.22,-4.53
569,2.69,-3.56,-4.23,-4.54
570,2.7,-3.57,-4.24,-4.55
571,2.71,-3.58,-4.25,-4.56
572,2.72,-3.59,-4.26,-4.57
573,2.73,-3.6,-4.27,-4.58
574,2.74,-3.61,-4.28,-4.59
575,2.75,-3.62,-4.29,-4.6
576,2.76,-3.63,-4.3,-4.61
577,2.77,-3.64,-4.31,-4.62
578,2.78,-3.65,-4.32,-4.63
579,2.79,-3.66,-4.33,-4.64
580,2.8,-3.67,-4.34,-4.65
581,2.81,-3.68,-4.35,-4.66
582,2.82,-3.69,-4.36,-4.67
583,2.83,-3.7,-4.37,-4.68
584,2.84,-3.71,-4.38,-4.69
585,2.85,-3.72,-4.39,-4.7
586,2.86,-3.73,-4.4,-4.71
587,2.87,-3.74,-4.41,-4.72
588,2.88,-3.75,-4.42,-4.73
589,2.89,-3.76,-4.43,-4.74
590,2.9,-3.77,-4.44,-4.75
591,2.91,-3.78,-4.45,-4.76
592,2.92,-3.79,-4.46,-4.77
593,2.93,-3.8,-4.47,-4.78
594,2.94,-3.81,-4.48,-4.79
595,2.95,-3.82,-4.49,-4.8
596,2.96,-3.83,-4.5,-4.81
597,2.97,-3.84,-4.51,-4.82
598,2.98,-3.85,-4.52,-4.83
599,2.99,-3.86,-4.53,-4.84


==> PythonFigures/expert_gaussian.csv <==
0,10.0,-2.5330810546875,0.33053259055999984
1,25.0,-2.9637451171875,0.25069413347707936
2,50.0,-3.24755859375,0.2104123812022305
3,100.0,-3.50439453125,0.1808943544168624
4,250.0,-3.81787109375,0.15324320805813407
5,500.0,-4.03656005859375,0.13516713946759573
6,750.0,-4.15802001953125,0.12805763625132016
7,1000.0,-4.24102783203125,0.12375927384483454


==> PythonFigures/expert_laplace.csv <==
0,10.0,-3.03173828125,0.8697996706745004
1,25.0,-3.91357421875,0.8950503866825912
2,50.0,-4.58587646484375,0.895547832213806
3,100.0,-5.2774658203125,0.9076724822115665
4,250.0,-6.18780517578125,0.905694418040337
5,500.0,-6.87139892578125,0.8984069451751964
6,750.0,-7.28564453125,0.9064068665758711
7,1000.0,-7.57958984375,0.9166424403803646


==> PythonFigures/expert_pareto.csv <==
0,10.0,-2.5997314453125,0.892353524877314
1,25.0,-3.69287109375,1.313118350068872
2,50.0,-4.82269287109375,1.7549258810407622
3,100.0,-6.31170654296875,2.286640939504995
4,250.0,-8.988739013671875,3.251922907051302
5,500.0,-11.7535400390625,4.2165813475898375
6,750.0,-13.77996826171875,4.959221612602505
7,1000.0,-15.39404296875,5.477134017171551


==> PythonFigures/r_beta_normal_10_3.csv <==
0,-5.0,-1.553561980522099,-0.8330442819551721
1,-4.99,-1.553561980522099,-0.8330442819551721
2,-4.98,-1.553561980522099,-0.8330442819551721
3,-4.97,-1.553561980522099,-0.8330442819551721
4,-4.96,-1.553561980522099,-0.8330442819551721
5,-4.95,-1.553561980522099,-0.8330442819551721
6,-4.94,-1.553561980522099,-0.8330442819551721
7,-4.93,-1.553561980522099,-0.8330442819551721
8,-4.92,-1.553561980522099,-0.8330442819551721
9,-4.91,-1.553561980522099,-0.8330442819551721
10,-4.9,-1.553561980522099,-0.8330442819551721
11,-4.89,-1.553561980522099,-0.8330442819551721
12,-4.88,-1.553561980522099,-0.8330442819551721
13,-4.87,-1.553561980522099,-0.8330442819551721
14,-4.86,-1.553561980522099,-0.8330442819551721
15,-4.85,-1.553561980522099,-0.8330442819551721
16,-4.84,-1.553561980522099,-0.8330442819551721
17,-4.83,-1.553561980522099,-0.8330442819551721
18,-4.82,-1.553561980522099,-0.8330442819551721
19,-4.81,-1.553561980522099,-0.8330442819551721
20,-4.8,-1.553561980522099,-0.8330442819551721
21,-4.79,-1.553561980522099,-0.8330442819551721
22,-4.78,-1.553561980522099,-0.8330442819551721
23,-4.77,-1.553561980522099,-0.8330442819551721
24,-4.76,-1.553561980522099,-0.8330442819551721
25,-4.75,-1.553561980522099,-0.8330442819551721
26,-4.74,-1.553561980522099,-0.8330442819551721
27,-4.73,-1.553561980522099,-0.8330442819551721
28,-4.72,-1.553561980522099,-0.8330442819551721
29,-4.71,-1.553561980522099,-0.8330442819551721
30,-4.7,-1.553561980522099,-0.8330442819551721
31,-4.69,-1.553561980522099,-0.8330442819551721
32,-4.68,-1.553561980522099,-0.8330442819551721
33,-4.67,-1.553561980522099,-0.8330442819551721
34,-4.66,-1.553561980522099,-0.8330442819551721
35,-4.65,-1.553561980522099,-0.8330442819551721
36,-4.64,-1.553561980522099,-0.8330442819551721
37,-4.63,-1.553561980522099,-0.8330442819551721
38,-4.62,-1.553561980522099,-0.8330442819551721
39,-4.61,-1.553561980522099,-0.8330442819551721
40,-4.6,-1.553561980522099,-0.8330442819551721
41,-4.59,-1.553561980522099,-0.8330442819551721
42,-4.58,-1.553561980522099,-0.8330442819551721
43,-4.57,-1.553561980522099,-0.8330442819551721
44,-4.56,-1.553561980522099,-0.8330442819551721
45,-4.55,-1.553561980522099,-0.8330442819551721
46,-4.54,-1.553561980522099,-0.8330442819551721
47,-4.53,-1.553561980522099,-0.8330442819551721
48,-4.52,-1.553561980522099,-0.8330442819551721
49,-4.51,-1.553561980522099,-0.8330442819551721
50,-4.5,-1.553561980522099,-0.8330442819551721
51,-4.49,-1.553561980522099,-0.8330442819551721
52,-4.48,-1.553561980522099,-0.8330442819551721
53,-4.47,-1.553561980522099,-0.8330442819551721
54,-4.46,-1.553561980522099,-0.8330442819551721
55,-4.45,-1.553561980522099,-0.8330442819551721
56,-4.44,-1.553561980522099,-0.8330442819551721
57,-4.43,-1.553561980522099,-0.8330442819551721
58,-4.42,-1.553561980522099,-0.8330442819551721
59,-4.41,-1.553561980522099,-0.8330442819551721
60,-4.4,-1.553561980522099,-0.8330442819551721
61,-4.39,-1.553561980522099,-0.8330442819551721
62,-4.38,-1.553561980522099,-0.8330442819551721
63,-4.37,-1.553561980522099,-0.8330442819551721
64,-4.36,-1.553561980522099,-0.8330442819551721
65,-4.35,-1.553561980522099,-0.8330442819551721
66,-4.34,-1.553561980522099,-0.8330442819551721
67,-4.33,-1.553561980522099,-0.8330442819551721
68,-4.32,-1.553561980522099,-0.8330442819551721
69,-4.31,-1.553561980522099,-0.8330442819551721
70,-4.3,-1.553561980522099,-0.8330442819551721
71,-4.29,-1.553561980522099,-0.8330442819551721
72,-4.28,-1.553561980522099,-0.8330442819551721
73,-4.27,-1.553561980522099,-0.8330442819551721
74,-4.26,-1.553561980522099,-0.8330442819551721
75,-4.25,-1.553561980522099,-0.8330442819551721
76,-4.24,-1.553561980522099,-0.8330442819551721
77,-4.23,-1.553561980522099,-0.8330442819551721
78,-4.22,-1.553561980522099,-0.8330442819551721
79,-4.21,-1.553561980522099,-0.8330442819551721
80,-4.2,-1.553561980522099,-0.8330442819551721
81,-4.19,-1.553561980522099,-0.8330442819551721
82,-4.18,-1.553561980522099,-0.8330442819551721
83,-4.17,-1.553561980522099,-0.8330442819551721
84,-4.16,-1.553561980522099,-0.8330442819551721
85,-4.15,-1.553561980522099,-0.8330442819551721
86,-4.14,-1.553561980522099,-0.8330442819551721
87,-4.13,-1.553561980522099,-0.8330442819551721
88,-4.12,-1.553561980522099,-0.8330442819551721
89,-4.11,-1.553561980522099,-0.8330442819551721
90,-4.1,-1.553561980522099,-0.8330442819551721
91,-4.09,-1.553561980522099,-0.8330442819551721
92,-4.08,-1.553561980522099,-0.8330442819551721
93,-4.07,-1.553561980522099,-0.8330442819551721
94,-4.06,-1.553561980522099,-0.8330442819551721
95,-4.05,-1.553561980522099,-0.8330442819551721
96,-4.04,-1.553561980522099,-0.8330442819551721
97,-4.03,-1.553561980522099,-0.8330442819551721
98,-4.02,-1.553561980522099,-0.8330442819551721
99,-4.01,-1.553561980522099,-0.8330442819551721
100,-4.0,-1.553561980522099,-0.8330442819551721
101,-3.99,-1.553561980522099,-0.8330442819551721
102,-3.98,-1.553561980522099,-0.8330442819551721
103,-3.97,-1.553561980522099,-0.8330442819551721
104,-3.96,-1.553561980522099,-0.8330442819551721
105,-3.95,-1.553561980522099,-0.8330442819551721
106,-3.94,-1.553561980522099,-0.8330442819551721
107,-3.93,-1.553561980522099,-0.8330442819551721
108,-3.92,-1.553561980522099,-0.8330442819551721
109,-3.91,-1.553561980522099,-0.8330442819551721
110,-3.9,-1.553561980522099,-0.8330442819551721
111,-3.89,-1.553561980522099,-0.8330442819551721
112,-3.88,-1.553561980522099,-0.8330442819551721
113,-3.87,-1.553561980522099,-0.8330442819551721
114,-3.86,-1.553561980522099,-0.8330442819551721
115,-3.85,-1.553561980522099,-0.8330442819551721
116,-3.84,-1.553561980522099,-0.8330442819551721
117,-3.83,-1.553561980522099,-0.8330442819551721
118,-3.82,-1.553561980522099,-0.8330442819551721
119,-3.81,-1.553561980522099,-0.8330442819551721
120,-3.8,-1.553561980522099,-0.8330442819551721
121,-3.79,-1.553561980522099,-0.8330442819551721
122,-3.78,-1.553561980522099,-0.8330442819551721
123,-3.77,-1.553561980522099,-0.8330442819551721
124,-3.76,-1.553561980522099,-0.8330442819551721
125,-3.75,-1.553561980522099,-0.8330442819551721
126,-3.74,-1.553561980522099,-0.8330442819551721
127,-3.73,-1.553561980522099,-0.8330442819551721
128,-3.72,-1.553561980522099,-0.8330442819551721
129,-3.71,-1.553561980522099,-0.8330442819551721
130,-3.7,-1.553561980522099,-0.8330442819551721
131,-3.69,-1.553561980522099,-0.8330442819551721
132,-3.68,-1.553561980522099,-0.8330442819551721
133,-3.67,-1.553561980522099,-0.8330442819551721
134,-3.66,-1.553561980522099,-0.8330442819551721
135,-3.65,-1.553561980522099,-0.8330442819551721
136,-3.64,-1.553561980522099,-0.8330442819551721
137,-3.63,-1.553561980522099,-0.8330442819551721
138,-3.62,-1.553561980522099,-0.8330442819551721
139,-3.61,-1.553561980522099,-0.8330442819551721
140,-3.6,-1.553561980522099,-0.8330442819551721
141,-3.59,-1.553561980522099,-0.8330442819551721
142,-3.58,-1.553561980522099,-0.8330442819551721
143,-3.57,-1.553561980522099,-0.8330442819551721
144,-3.56,-1.553561980522099,-0.8330442819551721
145,-3.55,-1.553561980522099,-0.8330442819551721
146,-3.54,-1.553561980522099,-0.8330442819551721
147,-3.53,-1.553561980522099,-0.8330442819551721
148,-3.52,-1.553561980522099,-0.8330442819551721
149,-3.51,-1.553561980522099,-0.8330442819551721
150,-3.5,-1.553561980522099,-0.8330442819551721
151,-3.49,-1.553561980522099,-0.8330442819551721
152,-3.48,-1.553561980522099,-0.8330442819551721
153,-3.47,-1.553561980522099,-0.8330442819551721
154,-3.46,-1.553561980522099,-0.8330442819551721
155,-3.45,-1.553561980522099,-0.8330442819551721
156,-3.44,-1.553561980522099,-0.8330442819551721
157,-3.43,-1.553561980522099,-0.8330442819551721
158,-3.42,-1.553561980522099,-0.8330442819551721
159,-3.41,-1.553561980522099,-0.8330442819551721
160,-3.4,-1.553561980522099,-0.8330442819551721
161,-3.39,-1.553561980522099,-0.8330442819551721
162,-3.38,-1.553561980522099,-0.8330442819551721
163,-3.37,-1.553561980522099,-0.8330442819551721
164,-3.36,-1.553561980522099,-0.8330442819551721
165,-3.35,-1.553561980522099,-0.8330442819551721
166,-3.34,-1.553561980522099,-0.8330442819551721
167,-3.33,-1.553561980522099,-0.8330442819551721
168,-3.32,-1.553561980522099,-0.8330442819551721
169,-3.31,-1.553561980522099,-0.8330442819551721
170,-3.3,-1.553561980522099,-0.8330442819551721
171,-3.29,-1.553561980522099,-0.8330442819551721
172,-3.28,-1.553561980522099,-0.8330442819551721
173,-3.27,-1.553561980522099,-0.8330442819551721
174,-3.26,-1.553561980522099,-0.8330442819551721
175,-3.25,-1.553561980522099,-0.8330442819551721
176,-3.24,-1.553561980522099,-0.8330442819551721
177,-3.23,-1.553561980522099,-0.8330442819551721
178,-3.22,-1.553561980522099,-0.8330442819551721
179,-3.21,-1.553561980522099,-0.8330442819551721
180,-3.2,-1.553561980522099,-0.8330442819551721
181,-3.19,-1.553561980522099,-0.8330442819551721
182,-3.18,-1.553561980522099,-0.8330442819551721
183,-3.17,-1.553561980522099,-0.8330442819551721
184,-3.16,-1.553561980522099,-0.8330442819551721
185,-3.15,-1.553561980522099,-0.8330442819551721
186,-3.14,-1.552483694932118,-0.8330442819551721
187,-3.13,-1.552483694932118,-0.8330442819551721
188,-3.12,-1.552483694932118,-0.8330442819551721
189,-3.11,-1.552483694932118,-0.8330442819551721
190,-3.1,-1.552483694932118,-0.8330442819551721
191,-3.09,-1.5520497220429468,-0.8330442819551721
192,-3.08,-1.5520497220429468,-0.8330442819551721
193,-3.07,-1.5520497220429468,-0.8330442819551721
194,-3.06,-1.5520497220429468,-0.8330442819551721
195,-3.05,-1.5520497220429468,-0.8330442819551721
196,-3.04,-1.5520497220429468,-0.8330442819551721
197,-3.03,-1.5520497220429468,-0.8330442819551721
198,-3.02,-1.5520497220429468,-0.8330442819551721
199,-3.01,-1.5520497220429468,-0.8330442819551721
200,-3.0,-1.5520497220429468,-0.8330442819551721
201,-2.99,-1.5520497220429468,-0.8330442819551721
202,-2.98,-1.5520497220429468,-0.8330442819551721
203,-2.97,-1.5520497220429468,-0.8330442819551721
204,-2.96,-1.5520497220429468,-0.8330442819551721
205,-2.95,-1.5520497220429468,-0.8330442819551721
206,-2.94,-1.5520497220429468,-0.8330442819551721
207,-2.93,-1.5520497220429468,-0.8330442819551721
208,-2.92,-1.5520497220429468,-0.8330442819551721
209,-2.91,-1.5520497220429468,-0.8330442819551721
210,-2.9,-1.5520497220429468,-0.8330442819551721
211,-2.89,-1.5520497220429468,-0.8330442819551721
212,-2.88,-1.5520497220429468,-0.8330442819551721
213,-2.87,-1.5520497220429468,-0.8330442819551721
214,-2.86,-1.5520497220429468,-0.8330442819551721
215,-2.85,-1.5508327381289437,-0.8330442819551721
216,-2.84,-1.5508327381289437,-0.8330442819551721
217,-2.83,-1.5508327381289437,-0.8330442819551721
218,-2.82,-1.5508327381289437,-0.8330442819551721
219,-2.81,-1.5508327381289437,-0.8330442819551721
220,-2.8,-1.5508327381289437,-0.8330442819551721
221,-2.79,-1.5508327381289437,-0.8330442819551721
222,-2.78,-1.5508327381289437,-0.8330442819551721
223,-2.77,-1.5508327381289437,-0.8330442819551721
224,-2.76,-1.5508327381289437,-0.8330442819551721
225,-2.75,-1.5508327381289437,-0.8330442819551721
226,-2.74,-1.5508327381289437,-0.8330442819551721
227,-2.73,-1.5508327381289437,-0.8330442819551721
228,-2.72,-1.5508327381289437,-0.8330442819551721
229,-2.71,-1.5508327381289437,-0.8330442819551721
230,-2.7,-1.5508327381289437,-0.8330442819551721
231,-2.69,-1.5508327381289437,-0.8330442819551721
232,-2.68,-1.5508327381289437,-0.8330442819551721
233,-2.67,-1.5508327381289437,-0.8330442819551721
234,-2.66,-1.5508327381289437,-0.8330442819551721
235,-2.65,-1.5508327381289437,-0.8330442819551721
236,-2.64,-1.5508327381289437,-0.8330442819551721
237,-2.63,-1.5508327381289437,-0.8330442819551721
238,-2.62,-1.5508327381289437,-0.8330442819551721
239,-2.61,-1.5508327381289437,-0.8330442819551721
240,-2.6,-1.5508327381289437,-0.8330442819551721
241,-2.59,-1.5504874803426558,-0.8330442819551721
242,-2.58,-1.5504874803426558,-0.8330442819551721
243,-2.57,-1.5504874803426558,-0.8330442819551721
244,-2.56,-1.5504874803426558,-0.8330442819551721
245,-2.55,-1.5504874803426558,-0.8330442819551721
246,-2.54,-1.5504874803426558,-0.8330442819551721
247,-2.53,-1.5492891547109586,-0.8330442819551721
248,-2.52,-1.5492891547109586,-0.8330442819551721
249,-2.51,-1.5468997582747381,-0.8330442819551721
250,-2.5,-1.5468997582747381,-0.8330442819551721
251,-2.49,-1.5463087493131091,-0.8330442819551721
252,-2.48,-1.5449194161447377,-0.8330442819551721
253,-2.47,-1.5449194161447377,-0.8330442819551721
254,-2.46,-1.5449194161447377,-0.8330442819551721
255,-2.45,-1.5443343704699917,-0.8330442819551721
256,-2.44,-1.5443343704699917,-0.8330442819551721
257,-2.43,-1.5443343704699917,-0.8330442819551721
258,-2.42,-1.5443343704699917,-0.8330442819551721
259,-2.41,-1.5441016786242645,-0.8330442819551721
260,-2.4,-1.5441016786242645,-0.8330442819551721
261,-2.39,-1.543732390248078,-0.8330442819551721
262,-2.38,-1.5412176460959763,-0.8330442819551721
263,-2.37,-1.53960018817928,-0.8330442819551721
264,-2.36,-1.5386135999672368,-0.8330442819551721
265,-2.35,-1.5386135999672368,-0.8330442819551721
266,-2.34,-1.5382030058769287,-0.8330442819551721
267,-2.33,-1.5382030058769287,-0.8330442819551721
268,-2.32,-1.5379399704407222,-0.8330442819551721
269,-2.31,-1.5379399704407222,-0.8330442819551721
270,-2.3,-1.5378710078213849,-0.8330442819551721
271,-2.29,-1.5378710078213849,-0.8330442819551721
272,-2.28,-1.5372698359345962,-0.8330442819551721
273,-2.27,-1.5372698359345962,-0.8330442819551721
274,-2.26,-1.5372698359345962,-0.8315780145130646
275,-2.25,-1.5372698359345962,-0.8315294668307855
276,-2.24,-1.5358917071487075,-0.8315294668307855
277,-2.23,-1.5358917071487075,-0.8315294668307855
278,-2.22,-1.5340204796601538,-0.8315294668307855
279,-2.21,-1.5340204796601538,-0.8315294668307855
280,-2.2,-1.5331947985479268,-0.8312476117543822
281,-2.19,-1.5298047956353578,-0.8312476117543822
282,-2.18,-1.5293536229685822,-0.8312476117543822
283,-2.17,-1.5256327161976984,-0.8312476117543822
284,-2.16,-1.5248202694001551,-0.8307332563427328
285,-2.15,-1.522300755671559,-0.8307332563427328
286,-2.14,-1.5216390063976524,-0.8307332563427328
287,-2.13,-1.5215232044951803,-0.8307332563427328
288,-2.12,-1.5203468568112057,-0.8307332563427328
289,-2.11,-1.5189170090159532,-0.8307332563427328
290,-2.1,-1.518808757779125,-0.8307332563427328
291,-2.09,-1.510718429224518,-0.8307332563427328
292,-2.08,-1.5067023544664544,-0.8307332563427328
293,-2.07,-1.504905143423948,-0.8307332563427328
294,-2.06,-1.5039866553418126,-0.8307332563427328
295,-2.05,-1.5039129724587736,-0.8307332563427328
296,-2.04,-1.5015091351028071,-0.8307332563427328
297,-2.03,-1.4989491777176693,-0.8307332563427328
298,-2.02,-1.4954509172571238,-0.8301678765746049
299,-2.01,-1.4946903670926872,-0.8301678765746049
300,-2.0,-1.4942468436062328,-0.8301678765746049
301,-1.99,-1.4927481285898594,-0.8301678765746049
302,-1.98,-1.4913642914209622,-0.8301678765746049
303,-1.97,-1.4913642914209622,-0.8299834081758796
304,-1.96,-1.488383552802576,-0.8299834081758796
305,-1.95,-1.4864452954641587,-0.8299834081758796
306,-1.94,-1.485527223176987,-0.8299834081758796
307,-1.93,-1.484017868148126,-0.827996118019912
308,-1.92,-1.482233298091047,-0.827996118019912
309,-1.91,-1.4798288647553153,-0.8267164819829304
310,-1.9,-1.477627556446055,-0.8250675068664414
311,-1.89,-1.472941878268775,-0.8250675068664414
312,-1.88,-1.4709673637641218,-0.8244039821219946
313,-1.87,-1.4699417634597942,-0.8244039821219946
314,-1.86,-1.466490846343053,-0.8243516937689319
315,-1.85,-1.4618344315362337,-0.8243516937689319
316,-1.84,-1.4559822366794553,-0.8243516937689319
317,-1.83,-1.4547721554600745,-0.8243516937689319
318,-1.82,-1.4490652618937685,-0.8225201930670969
319,-1.81,-1.4452051240531367,-0.8205383578860912
320,-1.8,-1.443665029008578,-0.8205383578860912
321,-1.79,-1.4424774447378939,-0.8193291869023893
322,-1.78,-1.4385469778647748,-0.8169118904392777
323,-1.77,-1.4373736701363127,-0.8169118904392777
324,-1.76,-1.4319059894964452,-0.8169118904392777
325,-1.75,-1.426710583261129,-0.8169118904392777
326,-1.74,-1.4249243064667079,-0.8169118904392777
327,-1.73,-1.42000692753595,-0.8169118904392777
328,-1.72,-1.4178463702018849,-0.8169118904392777
329,-1.71,-1.4145939130842589,-0.8165072327529191
330,-1.7,-1.408824065583712,-0.8165072327529191
331,-1.69,-1.405430422795785,-0.8157745819149947
332,-1.68,-1.4035298105945972,-0.8157745819149947
333,-1.67,-1.4004042849013034,-0.8157416291353871
334,-1.66,-1.3982494774847383,-0.8150687845981684
335,-1.65,-1.3944197432774095,-0.8138607594096946
336,-1.64,-1.3894674291103932,-0.8105634234298396
337,-1.63,-1.3822832607557576,-0.8094479289635337
338,-1.62,-1.3752837838317422,-0.8094479289635337
339,-1.61,-1.3673382535839582,-0.8094479289635337
340,-1.6,-1.3646370957008425,-0.8091797463377912
341,-1.59,-1.3602424388488852,-0.8080851212343331
342,-1.58,-1.3472673666158723,-0.8080851212343331
343,-1.57,-1.3447628620251608,-0.8059625623079294
344,-1.56,-1.3422115437219222,-0.8059625623079294
345,-1.55,-1.3386794902691048,-0.8053249241562735
346,-1.54,-1.3357260033903213,-0.8047158904344338
347,-1.53,-1.3312009892860337,-0.8047158904344338
348,-1.52,-1.3273644727022729,-0.8033435125517755
349,-1.51,-1.3239392670801482,-0.8000979270742049
350,-1.5,-1.3224694453919195,-0.7983932201043289
351,-1.49,-1.3150032182630456,-0.7978063986128666
352,-1.48,-1.3095221610957095,-0.7950989778228524
353,-1.47,-1.304952330460492,-0.7950989778228524
354,-1.46,-1.2977013943315134,-0.7924308458083312
355,-1.45,-1.2903071474805958,-0.7875440225369518
356,-1.44,-1.283352299035514,-0.784834000315438
357,-1.43,-1.2760078450978782,-0.7847505461581608
358,-1.42,-1.272021188631664,-0.7832037939385645
359,-1.41,-1.261329341702344,-0.78169069171959
360,-1.4,-1.2558139311707128,-0.7804974142427297
361,-1.39,-1.247766542692278,-0.7786292368929026
362,-1.38,-1.240225053792326,-0.7764075546163741
363,-1.37,-1.236779804875686,-0.7764075546163741
364,-1.36,-1.2301952316043547,-0.7729779781579528
365,-1.35,-1.2245760844705689,-0.7727138560118514
366,-1.34,-1.2196997943786931,-0.7698615463857997
367,-1.33,-1.210860512716572,-0.7662533026865288
368,-1.32,-1.2068943607989973,-0.7645317658112833
369,-1.31,-1.1993476847171416,-0.7645317658112833
370,-1.3,-1.1936683991242578,-0.7590426852013321
371,-1.29,-1.1870786943274887,-0.7559768688641606
372,-1.28,-1.1846395596610015,-0.7538182530860484
373,-1.27,-1.1763632873525143,-0.7532457145264897
374,-1.26,-1.1632713811299202,-0.7445671462794156
375,-1.25,-1.1539309042002233,-0.7387686225812448
376,-1.24,-1.1494888021493412,-0.7348587473633826
377,-1.23,-1.1445269666646305,-0.7329313050242077
378,-1.22,-1.1362378383875238,-0.731004944214527
379,-1.21,-1.1257133462125517,-0.7289148064348931
380,-1.2,-1.119715590680054,-0.7279583220875883
381,-1.19,-1.1103500155691761,-0.7247828182146713
382,-1.18,-1.1003325095268055,-0.7200935768731762
383,-1.17,-1.092717937517867,-0.7200935768731762
384,-1.16,-1.0840839398593147,-0.718220625191439
385,-1.15,-1.0747825810332299,-0.7170455342703708
386,-1.14,-1.0645662978703394,-0.714298680122888
387,-1.13,-1.0546972288887009,-0.7106416845619881
388,-1.12,-1.0485968133314492,-0.7057595895272242
389,-1.11,-1.0394812523582184,-0.7033405397635949
390,-1.1,-1.0334746974558453,-0.7016522841295073
391,-1.09,-1.0264649694906007,-0.6975139021426179
392,-1.08,-1.0196053391876967,-0.6968262787062341
393,-1.07,-1.0099391402389297,-0.692577089293104
394,-1.06,-1.0008018954008524,-0.6896489879110874
395,-1.05,-0.9929110329328648,-0.6870427370811051
396,-1.04,-0.9832311911296769,-0.6813295209315522
397,-1.03,-0.9748252935590807,-0.679598448294686
398,-1.02,-0.9666196379948823,-0.6735120212667594
399,-1.01,-0.9581136772296696,-0.6698115060683699
400,-1.0,-0.9508954762120462,-0.6645112589547332
401,-0.99,-0.9400840593478437,-0.6625667609441066
402,-0.98,-0.930497150070527,-0.6573749103741003
403,-0.97,-0.9200558370819513,-0.6526784375399511
404,-0.96,-0.9150343499921015,-0.6508219783047701
405,-0.95,-0.9070368090684489,-0.647832741212577
406,-0.94,-0.8972402527885447,-0.6421148457084952
407,-0.93,-0.8877245924071946,-0.641012031662351
408,-0.92,-0.8792995321222036,-0.6339370814325251
409,-0.91,-0.8708012047541784,-0.6313775061616139
410,-0.9,-0.8624816836123356,-0.619837829955789
411,-0.89,-0.8514603932168947,-0.6128644340883996
412,-0.88,-0.8406482305330013,-0.60689473199444
413,-0.87,-0.8326754450143942,-0.6007494912953182
414,-0.86,-0.8289574126149246,-0.5945817809758241
415,-0.85,-0.8145531389211315,-0.5916431042891587
416,-0.84,-0.8025413269413347,-0.5888804491919264
417,-0.83,-0.7977373489335668,-0.5853671749485345
418,-0.82,-0.7873326282722558,-0.5801735446426166
419,-0.81,-0.7845154618002662,-0.5747947432264441
420,-0.8,-0.7737420746361213,-0.5708522136082105
421,-0.79,-0.7612355201766169,-0.5664403707822687
422,-0.78,-0.7531985547188077,-0.5643728827600544
423,-0.77,-0.7414817910263239,-0.5559395311012834
424,-0.76,-0.7273844663632881,-0.5502939565459711
425,-0.75,-0.7177188193089427,-0.5449317579677238
426,-0.74,-0.705751292447052,-0.5291539279263584
427,-0.73,-0.7002085486045123,-0.5243707955387522
428,-0.72,-0.692533278514036,-0.5195450246131115
429,-0.71,-0.6855274954848329,-0.5136431663426908
430,-0.7,-0.6762102896839346,-0.5031804700382547
431,-0.69,-0.665221918304715,-0.5002726089944179
432,-0.68,-0.6506172957079384,-0.495679422259467
433,-0.67,-0.6400244507691598,-0.4935165891530354
434,-0.66,-0.6330749028274191,-0.4859468642338719
435,-0.65,-0.6211474283876351,-0.4771135294718331
436,-0.64,-0.6119080100791169,-0.4726063091984349
437,-0.63,-0.6012887925655321,-0.46643179949152413
438,-0.62,-0.5931844721784584,-0.4636767254138649
439,-0.61,-0.5814170073433222,-0.4546975694375023
440,-0.6,-0.5715739655376877,-0.4432166475259528
441,-0.59,-0.5624268159501945,-0.43910013475819726
442,-0.58,-0.5541918897212375,-0.43193459062934375
443,-0.57,-0.5460656271783794,-0.42884717818952744
444,-0.56,-0.5375994657222967,-0.41728383536860403
445,-0.55,-0.5263417536220372,-0.4080155937867662
446,-0.54,-0.5186706810114663,-0.40013514648124016
447,-0.53,-0.5106243368058403,-0.39283553864327414
448,-0.52,-0.5023291211983972,-0.38928425417999374
449,-0.51,-0.4947852772975634,-0.38802681019101176
450,-0.5,-0.483752125596738,-0.3811421823841471
451,-0.49,-0.475294571357244,-0.3736795816761834
452,-0.48,-0.46580011169294944,-0.36739206300512434
453,-0.47,-0.4569597820714295,-0.3627296873577222
454,-0.46,-0.44814639898252534,-0.35470341998557875
455,-0.45,-0.4377940518567654,-0.3466486056114652
456,-0.44,-0.42632583867586965,-0.3346291183678958
457,-0.43,-0.41518777386021766,-0.3276790456078727
458,-0.42,-0.4077538138933898,-0.3185585273019148
459,-0.41,-0.3980082125528209,-0.312667499738038
460,-0.4,-0.38506086980478027,-0.3037273977721062
461,-0.39,-0.37737692961233477,-0.2963221624316435
462,-0.38,-0.3672301489720651,-0.2883694260370439
463,-0.37,-0.3593667231253584,-0.279358371974603
464,-0.36,-0.3459088470126373,-0.2700804838734402
465,-0.35,-0.3390499991748161,-0.2589643331628972
466,-0.34,-0.32925023240565693,-0.24867852702880702
467,-0.33,-0.3190918759426877,-0.24331164304214217
468,-0.32,-0.30909285746190635,-0.23307816223392017
469,-0.31,-0.30251969774579157,-0.21985172978941517
470,-0.3,-0.2958413755144382,-0.21369015902677824
471,-0.29,-0.28700317787478186,-0.2067590779445662
472,-0.28,-0.2778209582358484,-0.19648111822442613
473,-0.27,-0.270193364297059,-0.19042276632296723
474,-0.26,-0.2585114513147299,-0.18670408871268893
475,-0.25,-0.24591741365794723,-0.17751537585677468
476,-0.24,-0.23689544242025454,-0.17333247256213904
477,-0.23,-0.22898038857747272,-0.1642402494402878
478,-0.22,-0.21643455374757997,-0.16019342881781812
479,-0.21,-0.1998494948735592,-0.1542176409908784
480,-0.2,-0.19317417871817025,-0.14777397543387452
481,-0.19,-0.1863257035563855,-0.1386789019676967
482,-0.18,-0.17582824579424536,-0.13151521579714334
483,-0.17,-0.16754209588568061,-0.1235261733911731
484,-0.16,-0.15676411874463425,-0.11154704695977316
485,-0.15,-0.145880217498722,-0.10868476335233358
486,-0.14,-0.13441724338958072,-0.09487843631983937
487,-0.13,-0.12296338686768611,-0.08781873028611419
488,-0.12,-0.11299240607448069,-0.0798417432510657
489,-0.11,-0.1055893402660923,-0.07669263234919474
490,-0.1,-0.09464211733050538,-0.07295446260226761
491,-0.09,-0.08226197502115717,-0.06708319954321833
492,-0.08,-0.07346832889427093,-0.055136127214741176
493,-0.07,-0.06627094889955544,-0.045347170745726056
494,-0.06,-0.05952193157246306,-0.03600447003788487
495,-0.05,-0.05448970582350524,-0.025376543430747724
496,-0.04,-0.04645080554619741,-0.01713355367449643
497,-0.03,-0.032945741745208014,-0.015524193658697776
498,-0.02,-0.022986390332934453,-0.0049890575882237005
499,-0.01,-0.013748211150368632,0.0033706933505894105
500,0.0,-0.006253953894474,0.005657228006008922
501,0.01,0.005018971090719594,0.009154323837423518
502,0.02,0.01803004141841002,0.015040655960651734
503,0.03,0.030321537376083757,0.026318904959387206
504,0.04,0.038924114681590606,0.03330238539290298
505,0.05,0.04619224604088186,0.042559378396411246
506,0.06,0.05907964006330058,0.05314555081960394
507,0.07,0.07025841228896422,0.05700828404801405
508,0.08,0.07764106183247672,0.07083327726986867
509,0.09,0.09183948248025355,0.08261842872655786
510,0.1,0.10331011056382665,0.08969562882544808
511,0.11,0.11085197859293741,0.10035456108321428
512,0.12,0.11737941657821883,0.10474583300951254
513,0.13,0.12683866217318934,0.11199614135837764
514,0.14,0.13730922339837895,0.11787619112722882
515,0.15,0.14733662090139013,0.12586667146250557
516,0.16,0.15951691145139515,0.13688185424291827
517,0.17,0.16911725164610011,0.14685591547015794
518,0.18,0.18044272316284185,0.15885042716543618
519,0.19,0.19648155866230624,0.170759251995259
520,0.2,0.20492723104325086,0.17505225081697465
521,0.21,0.21348758077713179,0.18661023300009544
522,0.22,0.21796197363380088,0.19097120965939474
523,0.23,0.22737383807657444,0.19923812974115093
524,0.24,0.23900891669065097,0.21099192515489557
525,0.25,0.24635530439446765,0.21931659044572047
526,0.26,0.25656611143732566,0.22566400371271658
527,0.27,0.26510860120206836,0.23095077049168772
528,0.28,0.27326351128927656,0.23161290017312464
529,0.29,0.28179755835829656,0.23669199604994298
530,0.3,0.2889577148981905,0.24259506591530236
531,0.31,0.29984141748598053,0.2482420615186869
532,0.32,0.30941151735975503,0.25917715334558916
533,0.33,0.31769710633529114,0.2657263558390475
534,0.34,0.3324941120791127,0.27104399012690444
535,0.35,0.33869601835291757,0.27489713623098544
536,0.36,0.35057769435038605,0.28285475041272656
537,0.37,0.36157646247664665,0.2868438137766073
538,0.38,0.3720015893162623,0.29636783257806815
539,0.39,0.38361266793909177,0.30184547142941465
540,0.4,0.39363057533446905,0.31081206221851476
541,0.41,0.40278422237006195,0.3177071133999165
542,0.42,0.40997609435304544,0.3281923928318166
543,0.43,0.4233150914557279,0.3391723274533151
544,0.44,0.43119585253262216,0.3461817934782756
545,0.45,0.4401211477062987,0.3505761086960576
546,0.46,0.4487499565555381,0.3656371120501419
547,0.47,0.4582341020681229,0.37356109696692846
548,0.48,0.46703565959752363,0.3788384152660938
549,0.49,0.47558046086710104,0.38344169154419483
550,0.5,0.4856451564883174,0.39112154079758576
551,0.51,0.4953897995379152,0.39452072799477483
552,0.52,0.5060751988066481,0.40594239278131233
553,0.53,0.5109644657976764,0.4126493876560893
554,0.54,0.5199976002298482,0.4164363233147975
555,0.55,0.5282959349487483,0.43363346079065196
556,0.56,0.5391890379651865,0.4373745344270076
557,0.57,0.5498751801944434,0.4434201521125028
558,0.58,0.5581235353320789,0.4524740547364045
559,0.59,0.568971885762529,0.4604525711457031
560,0.6,0.5772156414058432,0.46572766951562267
561,0.61,0.5861923692246636,0.4732163633654878
562,0.62,0.5972309486116428,0.47964391505929865
563,0.63,0.6046871436738034,0.48640621628985087
564,0.64,0.6160105331763363,0.49116869396607565
565,0.65,0.6262249334941195,0.49744495763328767
566,0.66,0.6353299097268806,0.5052544085876383
567,0.67,0.6396706486159395,0.510502990404329
568,0.68,0.6460182823954879,0.5194044280014005
569,0.69,0.6560041089224979,0.5241237526291238
570,0.7,0.6704383464794224,0.5277844089130752
571,0.71,0.6800225960018446,0.5311267392412572
572,0.72,0.6893185008651671,0.5359420799338745
573,0.73,0.6999989110095285,0.5392839770056017
574,0.74,0.7086353643565446,0.5450875899518932
575,0.75,0.7168865188162673,0.5502188598261193
576,0.76,0.7261301884675011,0.5566429149567762
577,0.77,0.731207904391813,0.5589887100454929
578,0.78,0.7394092857418213,0.5606522297252575
579,0.79,0.7458780356766838,0.5654204046272381
580,0.8,0.7572646218789207,0.5663827683737565
581,0.81,0.766866488819909,0.5709184765608982
582,0.82,0.7749518515814448,0.5781013474359582
583,0.83,0.7840974439878373,0.5867525244818612
584,0.84,0.7934691412548867,0.5904006626921485
585,0.85,0.8028968681828694,0.5938949881061047
586,0.86,0.8112323728358023,0.5967281788675971
587,0.87,0.8205001892864586,0.6031120244247611
588,0.88,0.8310553993271801,0.6062320438068707
589,0.89,0.8383740020467051,0.6096139712915468
590,0.9,0.8468670715281161,0.6147474368298457
591,0.91,0.8594390087906482,0.6189946845510251
592,0.92,0.8700301081312868,0.6262412610927498
593,0.93,0.8812964556219582,0.6353304243127335
594,0.94,0.8865827856606345,0.6353999979712146
595,0.95,0.8922345706909043,0.6362823934921213
596,0.96,0.9043990849439669,0.6460975133712856
597,0.97,0.911387527404943,0.653214429972148
598,0.98,0.9173737730335192,0.6556475159013335
599,0.99,0.9283939853243743,0.6604295819916315
600,1.0,0.9380957647118612,0.6677603339165309
601,1.01,0.9460716757111777,0.6751150895091398
602,1.02,0.9534175691284077,0.6811941568279751
603,1.03,0.961507946127387,0.6847272190268427
604,1.04,0.9788689001389739,0.6859979178157742
605,1.05,0.9853666071437301,0.6895380546077001
606,1.06,0.9926781599318363,0.6905133006711606
607,1.07,0.997693355412178,0.6962360264544679
608,1.08,1.0092667921888492,0.6984393684833983
609,1.09,1.020334905747097,0.699468236990462
610,1.1,1.0322368641090585,0.7075341420741679
611,1.11,1.040531588183951,0.7088992523604621
612,1.12,1.0483955208537317,0.7106020547114178
613,1.13,1.0533495249793479,0.7120792138693844
614,1.14,1.0577128503608155,0.7146782670180014
615,1.15,1.068709072836633,0.7178028091643598
616,1.16,1.0776902869013156,0.7178028091643598
617,1.17,1.0857451070220354,0.7185298947708563
618,1.18,1.0919074221073395,0.7232908643361476
619,1.19,1.0981084170542876,0.727512398601714
620,1.2,1.1071978420438675,0.7298780818512286
621,1.21,1.116435315025199,0.7309484533190878
622,1.22,1.1211530046973743,0.738427573459922
623,1.23,1.1252691021001533,0.7392825801416938
624,1.24,1.135233124347393,0.7430926336349709
625,1.25,1.1386126980728586,0.7480605265031476
626,1.26,1.144580386785743,0.7507963188128095
627,1.27,1.1529454280914377,0.753708350557
628,1.28,1.1602707729767392,0.7572094273553753
629,1.29,1.1690334391347044,0.7583488226094794
630,1.3,1.1733225971493035,0.7583488226094794
631,1.31,1.179909753116298,0.7608221660374415
632,1.32,1.1849291134848279,0.7620125933233542
633,1.33,1.1940100506549525,0.7625071322439847
634,1.34,1.1997577903859202,0.7693566875398486
635,1.35,1.2073308229527007,0.7750145343016349
636,1.36,1.2137998970056771,0.7755079336748568
637,1.37,1.2174011495117274,0.7759111056171121
638,1.38,1.2237028749649137,0.7765468964083609
639,1.39,1.2302518351366962,0.7786659352425054
640,1.4,1.2375502242239909,0.7786659352425054
641,1.41,1.2437165935008443,0.7818663107685733
642,1.42,1.2508525035585487,0.7830409422613644
643,1.43,1.2587604570676458,0.7830409422613644
644,1.44,1.2664097348295587,0.7873321447232086
645,1.45,1.2701612118533747,0.7903823956949556
646,1.46,1.2745729437306734,0.7907291670210881
647,1.47,1.2788749258926817,0.790758054807708
648,1.48,1.286571815601387,0.790758054807708
649,1.49,1.290977078049159,0.790758054807708
650,1.5,1.2942072130394402,0.7929896320957807
651,1.51,1.2982113832101878,0.7929896320957807
652,1.52,1.306202158012862,0.796357738228265
653,1.53,1.3079922098368122,0.7985319793953418
654,1.54,1.3126731971616312,0.8026480588914531
655,1.55,1.3183162223468092,0.8030145498585457
656,1.56,1.3256518553893155,0.8063600104703397
657,1.57,1.3319148672362124,0.8088155834604285
658,1.58,1.3358924608858023,0.8090542321037321
659,1.59,1.337587003868868,0.8090542321037321
660,1.6,1.3447528704603908,0.811329346559779
661,1.61,1.3489559246813334,0.811329346559779
662,1.62,1.3531784102359907,0.811329346559779
663,1.63,1.3541445674852348,0.81168337844368
664,1.64,1.3598809688978772,0.81168337844368
665,1.65,1.3639423579844188,0.8117421611341626
666,1.66,1.3693683362377542,0.8123718362503466
667,1.67,1.3739969255088944,0.8123718362503466
668,1.68,1.3747503118879518,0.8123718362503466
669,1.69,1.381539757303075,0.8123718362503466
670,1.7,1.3850627611725999,0.8132584367434182
671,1.71,1.389044798583692,0.8132584367434182
672,1.72,1.393947740142254,0.8140264873813675
673,1.73,1.3979984525813753,0.8141545708463213
674,1.74,1.398756765347665,0.8141545708463213
675,1.75,1.4026389512005388,0.8141545708463213
676,1.76,1.4090278050575125,0.8141545708463213
677,1.77,1.4173085450440521,0.8141545708463213
678,1.78,1.4193011666143007,0.8144966236041371
679,1.79,1.4221527189418368,0.8144966236041371
680,1.8,1.4255460471448003,0.8159272325914687
681,1.81,1.427836668413319,0.8163901938038944
682,1.82,1.4280175443076957,0.8163901938038944
683,1.83,1.4300222132885667,0.8163901938038944
684,1.84,1.43395885253857,0.8163901938038944
685,1.85,1.4365730371319065,0.8164902227803815
686,1.86,1.4389491335594113,0.8164902227803815
687,1.87,1.4404412545121557,0.8177782070539058
688,1.88,1.4413287433564599,0.8193728252331596
689,1.89,1.4451553427122361,0.8193728252331596
690,1.9,1.4458986916620769,0.8193728252331596
691,1.91,1.4459018893266387,0.8193728252331596
692,1.92,1.4471855831312712,0.8193728252331596
693,1.93,1.448845555508363,0.8193728252331596
694,1.94,1.4501589808336859,0.8193728252331596
695,1.95,1.4526367518045935,0.8218674614415495
696,1.96,1.4549083749449223,0.8218674614415495
697,1.97,1.4562928121244056,0.8227756194669913
698,1.98,1.457117912208433,0.8227756194669913
699,1.99,1.4590052647129916,0.8227756194669913
700,2.0,1.4594633125100747,0.8228150050665365
701,2.01,1.4629304881367704,0.8256926918679495
702,2.02,1.4641248873316415,0.8256926918679495
703,2.03,1.464385652474243,0.8288329511242473
704,2.04,1.467853164756374,0.8288329511242473
705,2.05,1.4693996340096562,0.8288329511242473
706,2.06,1.470762365381698,0.8288329511242473
707,2.07,1.473418246137924,0.8288329511242473
708,2.08,1.4757179860796403,0.8288329511242473
709,2.09,1.4769102034305894,0.8288329511242473
710,2.1,1.4771097039422396,0.8288329511242473
711,2.11,1.480930194069961,0.8288329511242473
712,2.12,1.4834659081922983,0.8289764778779447
713,2.13,1.4848817337320463,0.8289764778779447
714,2.14,1.485678481350861,0.8289764778779447
715,2.15,1.4858367202743203,0.8289764778779447
716,2.16,1.4858367202743203,0.8289764778779447
717,2.17,1.4858367202743203,0.8289764778779447
718,2.18,1.4858367202743203,0.8289764778779447
719,2.19,1.486669404010121,0.8289764778779447
720,2.2,1.4903691055581114,0.8289764778779447
721,2.21,1.4903691055581114,0.8289764778779447
722,2.22,1.492956126019507,0.8289764778779447
723,2.23,1.492956126019507,0.8289764778779447
724,2.24,1.4947632417878138,0.8306814013795212
725,2.25,1.4959119662376759,0.8306814013795212
726,2.26,1.4973146039875276,0.8306814013795212
727,2.27,1.4985886224210756,0.8308936787735446
728,2.28,1.501592422704591,0.8308936787735446
729,2.29,1.5020622236776597,0.8308936787735446
730,2.3,1.5030962349435684,0.8308936787735446
731,2.31,1.503408222628672,0.8308936787735446
732,2.32,1.5060180194530324,0.8308936787735446
733,2.33,1.5063433924820313,0.8308936787735446
734,2.34,1.5063433924820313,0.8308936787735446
735,2.35,1.5063433924820313,0.8316882797295418
736,2.36,1.5063433924820313,0.8316882797295418
737,2.37,1.5063433924820313,0.8316882797295418
738,2.38,1.5063433924820313,0.8316882797295418
739,2.39,1.5080023750079496,0.8316882797295418
740,2.4,1.5080023750079496,0.8316882797295418
741,2.41,1.5080023750079496,0.8316882797295418
742,2.42,1.5094733666443696,0.8316882797295418
743,2.43,1.5094733666443696,0.8316882797295418
744,2.44,1.5094733666443696,0.8316882797295418
745,2.45,1.5094733666443696,0.8316882797295418
746,2.46,1.5099926016100664,0.8316882797295418
747,2.47,1.5099926016100664,0.8316882797295418
748,2.48,1.5100084034409686,0.8316882797295418
749,2.49,1.5117082031347397,0.8316882797295418
750,2.5,1.5118229267821455,0.8316882797295418
751,2.51,1.5130168578796808,0.8316882797295418
752,2.52,1.5130168578796808,0.8316882797295418
753,2.53,1.5136988617860954,0.8326356208613359
754,2.54,1.5139927541823002,0.8326356208613359
755,2.55,1.5139927541823002,0.8326356208613359
756,2.56,1.5139927541823002,0.8326356208613359
757,2.57,1.5139927541823002,0.8326356208613359
758,2.58,1.5139927541823002,0.8326356208613359
759,2.59,1.5139927541823002,0.8326356208613359
760,2.6,1.5161389795824851,0.8326356208613359
761,2.61,1.5161389795824851,0.8326356208613359
762,2.62,1.5161389795824851,0.8326356208613359
763,2.63,1.5161389795824851,0.8326356208613359
764,2.64,1.5161389795824851,0.8326356208613359
765,2.65,1.5168047058099317,0.8326356208613359
766,2.66,1.5168047058099317,0.8326356208613359
767,2.67,1.5168047058099317,0.8326356208613359
768,2.68,1.5168047058099317,0.8326356208613359
769,2.69,1.5168047058099317,0.8326356208613359
770,2.7,1.5168047058099317,0.8326356208613359
771,2.71,1.5168047058099317,0.8326356208613359
772,2.72,1.5168047058099317,0.8326356208613359
773,2.73,1.5168047058099317,0.8326356208613359
774,2.74,1.5168047058099317,0.8326356208613359
775,2.75,1.5168047058099317,0.8326356208613359
776,2.76,1.5168047058099317,0.8326356208613359
777,2.77,1.5168047058099317,0.8326356208613359
778,2.78,1.5168047058099317,0.8326356208613359
779,2.79,1.5168047058099317,0.8326356208613359
780,2.8,1.5168047058099317,0.8326356208613359
781,2.81,1.5168047058099317,0.8326356208613359
782,2.82,1.5168047058099317,0.8326356208613359
783,2.83,1.5168047058099317,0.8326356208613359
784,2.84,1.5168047058099317,0.8326356208613359
785,2.85,1.5168047058099317,0.8326356208613359
786,2.86,1.5168047058099317,0.8326356208613359
787,2.87,1.5168047058099317,0.8326356208613359
788,2.88,1.5168047058099317,0.8326356208613359
789,2.89,1.5168047058099317,0.8326356208613359
790,2.9,1.5168047058099317,0.8326356208613359
791,2.91,1.5168047058099317,0.8326356208613359
792,2.92,1.5168047058099317,0.8326356208613359
793,2.93,1.5168047058099317,0.8326356208613359
794,2.94,1.5168047058099317,0.8326356208613359
795,2.95,1.5168047058099317,0.8326356208613359
796,2.96,1.5168047058099317,0.8326356208613359
797,2.97,1.5168047058099317,0.8326356208613359
798,2.98,1.5168047058099317,0.8326356208613359
799,2.99,1.5168047058099317,0.8326356208613359
800,3.0,1.5168047058099317,0.8326356208613359
801,3.01,1.5168047058099317,0.8326356208613359
802,3.02,1.5168047058099317,0.8326356208613359
803,3.03,1.5168047058099317,0.8326356208613359
804,3.04,1.5168047058099317,0.8326356208613359
805,3.05,1.5168047058099317,0.8326356208613359
806,3.06,1.520395050999751,0.8326356208613359
807,3.07,1.520395050999751,0.8326356208613359
808,3.08,1.520395050999751,0.8326356208613359
809,3.09,1.520395050999751,0.8326356208613359
810,3.1,1.520395050999751,0.8326356208613359
811,3.11,1.520395050999751,0.8326356208613359
812,3.12,1.520395050999751,0.8326356208613359
813,3.13,1.520395050999751,0.8326356208613359
814,3.14,1.520395050999751,0.8326356208613359
815,3.15,1.520395050999751,0.8326356208613359
816,3.16,1.520395050999751,0.8326356208613359
817,3.17,1.520395050999751,0.8326356208613359
818,3.18,1.520395050999751,0.8326356208613359
819,3.19,1.520395050999751,0.8326356208613359
820,3.2,1.520395050999751,0.8326356208613359
821,3.21,1.520395050999751,0.8326356208613359
822,3.22,1.520395050999751,0.8326356208613359
823,3.23,1.520395050999751,0.8326356208613359
824,3.24,1.520395050999751,0.8326356208613359
825,3.25,1.520395050999751,0.8326356208613359
826,3.26,1.520395050999751,0.8326356208613359
827,3.27,1.520395050999751,0.8326356208613359
828,3.28,1.520395050999751,0.8326356208613359
829,3.29,1.520395050999751,0.8326356208613359
830,3.3,1.520395050999751,0.8326356208613359
831,3.31,1.520395050999751,0.8326356208613359
832,3.32,1.520395050999751,0.8326356208613359
833,3.33,1.520395050999751,0.8326356208613359
834,3.34,1.520395050999751,0.8326356208613359
835,3.35,1.520395050999751,0.8326356208613359
836,3.36,1.520395050999751,0.8326356208613359
837,3.37,1.520395050999751,0.8326356208613359
838,3.38,1.520395050999751,0.8326356208613359
839,3.39,1.520395050999751,0.8326356208613359
840,3.4,1.520395050999751,0.8326356208613359
841,3.41,1.520395050999751,0.8326356208613359
842,3.42,1.520395050999751,0.8326356208613359
843,3.43,1.520395050999751,0.8326356208613359
844,3.44,1.520395050999751,0.8326356208613359
845,3.45,1.520395050999751,0.8326356208613359
846,3.46,1.520395050999751,0.8326356208613359
847,3.47,1.520395050999751,0.8326356208613359
848,3.48,1.520395050999751,0.8326356208613359
849,3.49,1.520395050999751,0.8326356208613359
850,3.5,1.520395050999751,0.8326356208613359
851,3.51,1.520395050999751,0.8326356208613359
852,3.52,1.520395050999751,0.8326356208613359
853,3.53,1.520395050999751,0.8326356208613359
854,3.54,1.520395050999751,0.8326356208613359
855,3.55,1.520395050999751,0.8326356208613359
856,3.56,1.520395050999751,0.8326356208613359
857,3.57,1.520395050999751,0.8326356208613359
858,3.58,1.520395050999751,0.8326356208613359
859,3.59,1.520395050999751,0.8326356208613359
860,3.6,1.520395050999751,0.8326356208613359
861,3.61,1.520395050999751,0.8326356208613359
862,3.62,1.520395050999751,0.8326356208613359
863,3.63,1.520395050999751,0.8326356208613359
864,3.64,1.520395050999751,0.8326356208613359
865,3.65,1.520395050999751,0.8326356208613359
866,3.66,1.520395050999751,0.8326356208613359
867,3.67,1.520395050999751,0.8326356208613359
868,3.68,1.520395050999751,0.8326356208613359
869,3.69,1.520395050999751,0.8326356208613359
870,3.7,1.520395050999751,0.8326356208613359
871,3.71,1.520395050999751,0.8326356208613359
872,3.72,1.520395050999751,0.8326356208613359
873,3.73,1.520395050999751,0.8326356208613359
874,3.74,1.520395050999751,0.8326356208613359
875,3.75,1.520395050999751,0.8326356208613359
876,3.76,1.520395050999751,0.8326356208613359
877,3.77,1.520395050999751,0.8326356208613359
878,3.78,1.520395050999751,0.8326356208613359
879,3.79,1.520395050999751,0.8326356208613359
880,3.8,1.520395050999751,0.8326356208613359
881,3.81,1.520395050999751,0.8326356208613359
882,3.82,1.520395050999751,0.8326356208613359
883,3.83,1.520395050999751,0.8326356208613359
884,3.84,1.520395050999751,0.8326356208613359
885,3.85,1.520395050999751,0.8326356208613359
886,3.86,1.520395050999751,0.8326356208613359
887,3.87,1.520395050999751,0.8326356208613359
888,3.88,1.520395050999751,0.8326356208613359
889,3.89,1.520395050999751,0.8326356208613359
890,3.9,1.520395050999751,0.8326356208613359
891,3.91,1.520395050999751,0.8326356208613359
892,3.92,1.520395050999751,0.8326356208613359
893,3.93,1.520395050999751,0.8326356208613359
894,3.94,1.520395050999751,0.8326356208613359
895,3.95,1.520395050999751,0.8326356208613359
896,3.96,1.520395050999751,0.8326356208613359
897,3.97,1.520395050999751,0.8326356208613359
898,3.98,1.520395050999751,0.8326356208613359
899,3.99,1.520395050999751,0.8326356208613359
900,4.0,1.520395050999751,0.8326356208613359
901,4.01,1.520395050999751,0.8326356208613359
902,4.02,1.520395050999751,0.8326356208613359
903,4.03,1.520395050999751,0.8326356208613359
904,4.04,1.520395050999751,0.8326356208613359
905,4.05,1.520395050999751,0.8326356208613359
906,4.06,1.520395050999751,0.8326356208613359
907,4.07,1.520395050999751,0.8326356208613359
908,4.08,1.520395050999751,0.8326356208613359
909,4.09,1.520395050999751,0.8326356208613359
910,4.1,1.520395050999751,0.8326356208613359
911,4.11,1.520395050999751,0.8326356208613359
912,4.12,1.520395050999751,0.8326356208613359
913,4.13,1.520395050999751,0.8326356208613359
914,4.14,1.520395050999751,0.8326356208613359
915,4.15,1.520395050999751,0.8326356208613359
916,4.16,1.520395050999751,0.8326356208613359
917,4.17,1.520395050999751,0.8326356208613359
918,4.18,1.520395050999751,0.8326356208613359
919,4.19,1.520395050999751,0.8326356208613359
920,4.2,1.520395050999751,0.8326356208613359
921,4.21,1.520395050999751,0.8326356208613359
922,4.22,1.520395050999751,0.8326356208613359
923,4.23,1.520395050999751,0.8326356208613359
924,4.24,1.520395050999751,0.8326356208613359
925,4.25,1.520395050999751,0.8326356208613359
926,4.26,1.520395050999751,0.8326356208613359
927,4.27,1.520395050999751,0.8326356208613359
928,4.28,1.520395050999751,0.8326356208613359
929,4.29,1.520395050999751,0.8326356208613359
930,4.3,1.520395050999751,0.8326356208613359
931,4.31,1.520395050999751,0.8326356208613359
932,4.32,1.520395050999751,0.8326356208613359
933,4.33,1.520395050999751,0.8326356208613359
934,4.34,1.520395050999751,0.8326356208613359
935,4.35,1.520395050999751,0.8326356208613359
936,4.36,1.520395050999751,0.8326356208613359
937,4.37,1.520395050999751,0.8326356208613359
938,4.38,1.520395050999751,0.8326356208613359
939,4.39,1.520395050999751,0.8326356208613359
940,4.4,1.520395050999751,0.8326356208613359
941,4.41,1.520395050999751,0.8326356208613359
942,4.42,1.520395050999751,0.8326356208613359
943,4.43,1.520395050999751,0.8326356208613359
944,4.44,1.520395050999751,0.8326356208613359
945,4.45,1.520395050999751,0.8326356208613359
946,4.46,1.520395050999751,0.8326356208613359
947,4.47,1.520395050999751,0.8326356208613359
948,4.48,1.520395050999751,0.8326356208613359
949,4.49,1.520395050999751,0.8326356208613359
950,4.5,1.520395050999751,0.8326356208613359
951,4.51,1.520395050999751,0.8326356208613359
952,4.52,1.520395050999751,0.8326356208613359
953,4.53,1.520395050999751,0.8326356208613359
954,4.54,1.520395050999751,0.8326356208613359
955,4.55,1.520395050999751,0.8326356208613359
956,4.56,1.520395050999751,0.8326356208613359
957,4.57,1.520395050999751,0.8326356208613359
958,4.58,1.520395050999751,0.8326356208613359
959,4.59,1.520395050999751,0.8326356208613359
960,4.6,1.520395050999751,0.8326356208613359
961,4.61,1.520395050999751,0.8326356208613359
962,4.62,1.520395050999751,0.8326356208613359
963,4.63,1.520395050999751,0.8326356208613359
964,4.64,1.520395050999751,0.8326356208613359
965,4.65,1.520395050999751,0.8326356208613359
966,4.66,1.520395050999751,0.8326356208613359
967,4.67,1.520395050999751,0.8326356208613359
968,4.68,1.520395050999751,0.8326356208613359
969,4.69,1.520395050999751,0.8326356208613359
970,4.7,1.520395050999751,0.8326356208613359
971,4.71,1.520395050999751,0.8326356208613359
972,4.72,1.520395050999751,0.8326356208613359
973,4.73,1.520395050999751,0.8326356208613359
974,4.74,1.520395050999751,0.8326356208613359
975,4.75,1.520395050999751,0.8326356208613359
976,4.76,1.520395050999751,0.8326356208613359
977,4.77,1.520395050999751,0.8326356208613359
978,4.78,1.520395050999751,0.8326356208613359
979,4.79,1.520395050999751,0.8326356208613359
980,4.8,1.520395050999751,0.8326356208613359
981,4.81,1.520395050999751,0.8326356208613359
982,4.82,1.520395050999751,0.8326356208613359
983,4.83,1.520395050999751,0.8326356208613359
984,4.84,1.520395050999751,0.8326356208613359
985,4.85,1.520395050999751,0.8326356208613359
986,4.86,1.520395050999751,0.8326356208613359
987,4.87,1.520395050999751,0.8326356208613359
988,4.88,1.520395050999751,0.8326356208613359
989,4.89,1.520395050999751,0.8326356208613359
990,4.9,1.520395050999751,0.8326356208613359
991,4.91,1.520395050999751,0.8326356208613359
992,4.92,1.520395050999751,0.8326356208613359
993,4.93,1.520395050999751,0.8326356208613359
994,4.94,1.520395050999751,0.8326356208613359
995,4.95,1.520395050999751,0.8326356208613359
996,4.96,1.520395050999751,0.8326356208613359
997,4.97,1.520395050999751,0.8326356208613359
998,4.98,1.520395050999751,0.8326356208613359
999,4.99,1.520395050999751,0.8326356208613359

